Asymptotic differences between a lumped probability-distributed rainfall-runoff model and a physical benchmark model

Typically, physical and conceptual rainfall-runoff models are developed independently and are based on different, though not entirely incompatible, governing principles. In this work, we perform a systematic asymptotic analysis of a typical conceptual rainfall-runoff model and compare its results to a physical model. The setting for this experiment is a geometrically simplified benchmark catchment consisting of a two-dimensional hillslope. For demonstration purposes, we analyse the lumped Probability Distributed Model (PDM) formulated by Lamb (1999). Our analysis reveals fundamental differences between the PDM and physical models, both in qualitative and quantitative behaviours, particularly when studying overland-flow-dominated catchments. For example, our study highlights the fact that the PDM model overestimates the rate of river flow growth during highly intensive rainfalls. Additionally, we observe that the PDM model cannot accurately predict peak flows in different seasons, characterised by a wide range of mean precipitation/evapotranspiration rates. We argue that this analytical approach of identifying fundamental differences between models can serve to understand model limitations and develop more theoretically-justified rainfall-runoff models.

==> DATA/Q_series.dat <==
0.01,4.06535995365308e-06,2e-05,2.40653599536531e-05
0.0109749876549306,4.42351591248021e-06,2.00000013586107e-05,2.44235172710909e-05
0.0120450354025878,4.81659163514697e-06,2.00000028496842e-05,2.48165944848312e-05
0.0132194114846603,5.24799175551903e-06,2.00000044861356e-05,2.52479962416546e-05
0.0145082877849594,5.72145285506092e-06,2.00000062821389e-05,2.57214591371999e-05
0.0159228279334109,6.24107582731713e-06,2.00000082532504e-05,2.62410840805675e-05
0.0174752840000768,6.81136139789016e-06,2.00000104165428e-05,2.6811371814433e-05
0.0191791026167249,7.43724910757255e-06,2.00000127907535e-05,2.74372618983261e-05
0.0210490414451202,8.08715584790209e-06,2.00000168556953e-05,2.80871727035974e-05
0.0231012970008316,8.76864784239503e-06,2.00000225701901e-05,2.87686704125852e-05
0.0253536449397011,9.51658446504443e-06,2.00000288418412e-05,2.95166133068856e-05
0.0278255940220712,1.03374439850692e-05,2.00000357249705e-05,3.03374797100397e-05
0.0305385550883342,1.12212379575969e-05,2.00000440270351e-05,3.1221281984632e-05
0.0335160265093884,1.21154357873419e-05,2.00000564523119e-05,3.21154922396538e-05
0.0367837977182863,1.30968168015936e-05,2.00000700890378e-05,3.30968868906314e-05
0.0403701725859655,1.41633034564511e-05,2.00000855684536e-05,3.41633890249047e-05
0.0443062145758388,1.52329067385496e-05,2.00001074500013e-05,3.52330141885509e-05
0.0486260158006535,1.640679502022e-05,2.00001314649729e-05,3.64069264851929e-05
0.0533669923120631,1.76085389337447e-05,2.00001624804976e-05,3.76087014142422e-05
0.0585702081805667,1.88886679279318e-05,2.00001986066391e-05,3.88888665345709e-05
0.0642807311728432,2.01945129375964e-05,2.00002441682404e-05,4.01947571058368e-05
0.0705480231071864,2.15799323205938e-05,2.00002970953516e-05,4.15802294159454e-05
0.0774263682681127,2.29696444530098e-05,2.00003638383096e-05,4.29700082913195e-05
0.0849753435908644,2.44015451362135e-05,2.00004439374432e-05,4.44019890736567e-05
0.093260334688322,2.5865048571509e-05,2.00005402145157e-05,4.58655887860247e-05
0.102353102189903,2.73424037364589e-05,2.0000656684288e-05,4.73430604207469e-05
0.112332403297803,2.88195176957596e-05,2.00007978503994e-05,4.8820315546159e-05
0.123284673944207,3.02854403617745e-05,2.00009687628278e-05,5.02864091246023e-05
0.135304777457981,3.17319194901283e-05,2.00011750818865e-05,5.17330945720148e-05
0.148496826225446,3.31530173785972e-05,2.00014231494855e-05,5.31544405280827e-05
0.162975083462064,3.45207373240212e-05,2.00017241073784e-05,5.45224614313996e-05
0.178864952905743,3.58404690740844e-05,2.00020858049793e-05,5.58425548790637e-05
0.196304065004027,3.70888317887137e-05,2.00025237880146e-05,5.70913555767283e-05
0.215443469003188,3.82707109727704e-05,2.00030508118115e-05,5.82737617845819e-05
0.236448941264541,3.93787106515717e-05,2.0003685669912e-05,5.93823963214837e-05
0.259502421139974,4.04134732895068e-05,2.00044493879409e-05,6.04179226774477e-05
0.28480358684358,4.13699564936267e-05,2.00053718704742e-05,6.1375328364101e-05
0.312571584968824,4.22628796450179e-05,2.00064803126595e-05,6.22693599576774e-05
0.343046928631492,4.30974057444149e-05,2.00078147365099e-05,6.31052204809247e-05
0.376493580679247,4.38865258466023e-05,2.00094198245828e-05,6.38959456711851e-05
0.413201240011534,4.46446544896095e-05,2.00113496211434e-05,6.46560041107529e-05
0.453487850812858,4.53873280712281e-05,2.00136692707743e-05,6.54009973420024e-05
0.497702356433211,4.61310965296852e-05,2.00164558234014e-05,6.61475523530865e-05
0.546227721768434,4.68919682629794e-05,2.00198030534656e-05,6.6911771316445e-05
0.599484250318941,4.76856006607721e-05,2.00238194375616e-05,6.77094200983337e-05
0.657933224657568,4.85258138948921e-05,2.00286405297652e-05,6.85544544246573e-05
0.722080901838546,4.94255076667541e-05,2.00344212132805e-05,6.94599288800346e-05
0.792482898353917,5.03959098113698e-05,2.00413499310916e-05,7.04372597424614e-05
0.869749002617783,5.14471566353839e-05,2.00496486375904e-05,7.14968052729743e-05
0.954548456661834,5.25884724796479e-05,2.0059586003463e-05,7.26480584831109e-05
1.04761575278966,5.38287127243307e-05,2.00714727974022e-05,7.39001855217328e-05
1.14975699539774,5.51765081838969e-05,2.00856833888736e-05,7.52621915727705e-05
1.26185688306602,5.66405999454582e-05,2.01026615694799e-05,7.67432615149382e-05
1.38488637139387,5.82300752017462e-05,2.01229273504257e-05,7.83530025521719e-05
1.51991108295293,5.99544458249237e-05,2.01470945864776e-05,8.01015404114013e-05
1.66810053720006,6.18236771897561e-05,2.01758918931335e-05,8.19995690828896e-05
1.83073828029537,6.3848384885567e-05,2.02101672558017e-05,8.40585521413687e-05
2.00923300256505,6.60397725775515e-05,2.02509201761632e-05,8.62906927537147e-05
2.20513073990305,6.84097767950947e-05,2.02993175682123e-05,8.8709094363307e-05
2.42012826479438,7.09711936728123e-05,2.03567164512951e-05,9.13279101241074e-05
2.65608778294669,7.37377424332013e-05,2.04247012489582e-05,9.41624436821594e-05
2.91505306282518,7.6724420593309e-05,2.05050984302522e-05,9.72295190235612e-05
3.19926713779738,7.99477226601483e-05,2.0600017779213e-05,0.000100547740439361
3.51119173421513,8.34261032641417e-05,2.07118815089485e-05,0.00010413798477309
3.85352859371053,8.71806221989249e-05,2.08434499538137e-05,0.000108024072152739
4.2292428743895,9.12357749868367e-05,2.09978486449812e-05,0.000112233623631818
4.64158883361278,9.56206315799197e-05,2.11785889099037e-05,0.000116799220489823
5.09413801481638,0.00010037046099719,2.13895631330859e-05,0.000121760024130276
5.59081018251222,0.00010552888135385,2.16350213709953e-05,0.000127163902724845
6.13590727341317,0.000111150818910414,2.19195049903367e-05,0.000133070323900751
6.73415065775082,0.000117306597241728,2.22477025841157e-05,0.000139554299825844
7.39072203352578,0.000124087553622497,2.26242073161409e-05,0.000146711760938638
8.11130830789687,0.000131613919363304,2.30530999066977e-05,0.000154667019270002
8.90215085445039,0.000140045958042585,2.35372710132112e-05,0.000163583229055796
9.77009957299225,0.000149429894545261,2.40773504851472e-05,0.000173507245030409
10.7226722201032,0.000149999975015937,2.46723804755861e-05,0.000174672355491523
11.76811952435,0.000149999999999589,2.53258295091933e-05,0.000175325829508782
12.9154966501488,0.00015,2.60424459534114e-05,0.000176042445953411
14.1747416292681,0.00015,2.68269203810158e-05,0.000176826920381016
15.5567614393047,0.00015,2.7683682708054e-05,0.000177683682708054
17.0735264747069,0.00015,2.86166234672893e-05,0.000178616623467289
18.7381742286038,0.00015,2.96287246061163e-05,0.000179628724606116
20.5651230834865,0.00015,3.07215882636214e-05,0.000180721588263621
22.5701971963392,0.00015,3.18948613722658e-05,0.000181894861372266
24.7707635599171,0.00015,3.31455675502266e-05,0.000183145567550227
27.1858824273294,0.00015,3.44673868062933e-05,0.000184467386806293
29.8364724028334,0.00015,3.58499547327804e-05,0.00018584995473278
32.7454916287773,0.00015,3.72782985932054e-05,0.000187278298593205
35.9381366380463,0.00015,3.87325705456314e-05,0.000188732570545631
39.4420605943766,0.00015,4.01882611357645e-05,0.000190188261135764
43.2876128108306,0.00015,4.16170662369394e-05,0.000191617066236939
47.508101621028,0.00015,4.29885030810081e-05,0.000192988503081008
52.1400828799968,0.00015,4.4272228901126e-05,0.000194272228901126
57.2236765935022,0.00015,4.54408191772133e-05,0.000195440819177213
62.8029144183425,0.00015,4.64725739146272e-05,0.000196472573914627
68.926121043497,0.00015,4.73538091533153e-05,0.000197353809153315
75.6463327554629,0.00015,4.80801399019197e-05,0.00019808013990192
83.0217568131974,0.00015,4.8656460881961e-05,0.000198656460881961
91.1162756115489,0.00015,4.90956437600439e-05,0.000199095643760044
100,0.00015,4.94162708558706e-05,0.000199416270855871


==> DATA/S_series.dat <==
0.01,0.000401393464004635
0.0109749876549306,0.000401529114580362
0.0120450354025878,0.00040167799091976
0.0132194114846603,0.000401841382518462
0.0145082877849594,0.000402020704596328
0.0159228279334109,0.000402217510355413
0.0174752840000768,0.00040243350443305
0.0191791026167249,0.00040267055766661
0.0210490414451202,0.000402930497153962
0.0231012970008316,0.000403215586204427
0.0253536449397011,0.000403528471085368
0.0278255940220712,0.000403871861855942
0.0305385550883342,0.000404248616851228
0.0335160265093884,0.000404661591197216
0.0367837977182863,0.000405114830032118
0.0403701725859655,0.000405612179495361
0.0443062145758388,0.000406157260906024
0.0486260158006535,0.000406755487081319
0.0533669923120631,0.000407411316470814
0.0585702081805667,0.000408130764567844
0.0642807311728432,0.000408919439783042
0.0705480231071864,0.000409784555878699
0.0774263682681127,0.000410732675067666
0.0849753435908644,0.000411772170204388
0.093260334688322,0.000412911713808645
0.102353102189903,0.000414160680910142
0.112332403297803,0.000415529344969143
0.123284673944207,0.000417028963917023
0.135304777457981,0.000418671874436249
0.148496826225446,0.000420471595268736
0.162975083462064,0.000422442310199742
0.178864952905743,0.000424600267638302
0.196304065004027,0.000426962216510579
0.215443469003188,0.000429547208948839
0.236448941264541,0.000432375402662796
0.259502421139974,0.000435468854236779
0.28480358684358,0.000438850694961946
0.312571584968824,0.000442547186675048
0.343046928631492,0.000446585546049638
0.376493580679247,0.000450995511342427
0.413201240011534,0.000455808916788387
0.453487850812858,0.000461059760318981
0.497702356433211,0.000466784450202065
0.546227721768434,0.000473021450321568
0.599484250318941,0.000479812047233988
0.657933224657568,0.000487198867126655
0.722080901838546,0.000495227636720455
0.792482898353917,0.000503945487052071
0.869749002617783,0.000513401579554923
0.954548456661834,0.000523645650914907
1.04761575278966,0.000534729482898395
1.14975699539774,0.000546704199166961
1.26185688306602,0.000559620131765546
1.38488637139387,0.000573526588755386
1.51991108295293,0.000588469884406536
1.66810053720006,0.000604490816419335
1.83073828029537,0.000621624865084929
2.00923300256505,0.000639897766744054
2.20513073990305,0.000659323712462379
2.42012826479438,0.000679902281436287
2.65608778294669,0.000701612570955597
2.91505306282518,0.000724410861565103
3.19926713779738,0.000748222996579785
3.51119173421513,0.000772937854702618
3.85352859371053,0.000798399964956226
4.2292428743895,0.000824399565847869
4.64158883361278,0.000850660223233973
5.09413801481638,0.000876825880288928
5.59081018251222,0.000902443187349662
6.13590727341317,0.000926939308198918
6.73415065775082,0.000949595916587602
7.39072203352578,0.000969512714505005
8.11130830789687,0.00098556046288236
8.90215085445039,0.000996317551488481
9.77009957299225,0.001
10.7226722201032,0.001
11.76811952435,0.001
12.9154966501488,0.001
14.1747416292681,0.001
15.5567614393047,0.001
17.0735264747069,0.001
18.7381742286038,0.001
20.5651230834865,0.001
22.5701971963392,0.001
24.7707635599171,0.001
27.1858824273294,0.001
29.8364724028334,0.001
32.7454916287773,0.001
35.9381366380463,0.001
39.4420605943766,0.001
43.2876128108306,0.001
47.508101621028,0.001
52.1400828799968,0.001
57.2236765935022,0.001
62.8029144183425,0.001
68.926121043497,0.001
75.6463327554629,0.001
83.0217568131974,0.001
91.1162756115489,0.001
100,0.001


==> DATA/Sf_series.dat <==
0.01,4.06535995365308e-07
0.0109749876549306,4.42351591248021e-07
0.0120450354025878,4.81659163514697e-07
0.0132194114846603,5.24799175551903e-07
0.0145082877849594,5.72145285506092e-07
0.0159228279334109,6.24107582731713e-07
0.0174752840000768,6.81136139789016e-07
0.0191791026167249,7.43724910757256e-07
0.0210490414451202,8.08715584790209e-07
0.0231012970008316,8.76864784239503e-07
0.0253536449397011,9.51658446504443e-07
0.0278255940220712,1.03374439850692e-06
0.0305385550883342,1.12212379575969e-06
0.0335160265093884,1.21154357873419e-06
0.0367837977182863,1.30968168015936e-06
0.0403701725859655,1.41633034564511e-06
0.0443062145758388,1.52329067385496e-06
0.0486260158006535,1.640679502022e-06
0.0533669923120631,1.76085389337447e-06
0.0585702081805667,1.88886679279318e-06
0.0642807311728432,2.01945129375964e-06
0.0705480231071864,2.15799323205938e-06
0.0774263682681127,2.29696444530098e-06
0.0849753435908644,2.44015451362135e-06
0.093260334688322,2.5865048571509e-06
0.102353102189903,2.73424037364589e-06
0.112332403297803,2.88195176957596e-06
0.123284673944207,3.02854403617745e-06
0.135304777457981,3.17319194901283e-06
0.148496826225446,3.31530173785972e-06
0.162975083462064,3.45207373240212e-06
0.178864952905743,3.58404690740844e-06
0.196304065004027,3.70888317887137e-06
0.215443469003188,3.82707109727704e-06
0.236448941264541,3.93787106515717e-06
0.259502421139974,4.04134732895068e-06
0.28480358684358,4.13699564936267e-06
0.312571584968824,4.22628796450179e-06
0.343046928631492,4.30974057444149e-06
0.376493580679247,4.38865258466023e-06
0.413201240011534,4.46446544896095e-06
0.453487850812858,4.53873280712281e-06
0.497702356433211,4.61310965296852e-06
0.546227721768434,4.68919682629794e-06
0.599484250318941,4.76856006607721e-06
0.657933224657568,4.85258138948921e-06
0.722080901838546,4.94255076667541e-06
0.792482898353917,5.03959098113698e-06
0.869749002617783,5.14471566353839e-06
0.954548456661834,5.25884724796479e-06
1.04761575278966,5.38287127243307e-06
1.14975699539774,5.51765081838969e-06
1.26185688306602,5.66405999454583e-06
1.38488637139387,5.82300752017462e-06
1.51991108295293,5.99544458249237e-06
1.66810053720006,6.18236771897561e-06
1.83073828029537,6.3848384885567e-06
2.00923300256505,6.60397725775515e-06
2.20513073990305,6.84097767950947e-06
2.42012826479438,7.09711936728123e-06
2.65608778294669,7.37377424332013e-06
2.91505306282518,7.6724420593309e-06
3.19926713779738,7.99477226601483e-06
3.51119173421513,8.34261032641417e-06
3.85352859371053,8.71806221989249e-06
4.2292428743895,9.12357749868367e-06
4.64158883361278,9.56206315799197e-06
5.09413801481638,1.0037046099719e-05
5.59081018251222,1.0552888135385e-05
6.13590727341317,1.11150818910414e-05
6.73415065775082,1.17306597241728e-05
7.39072203352578,1.24087553622497e-05
8.11130830789687,1.31613919363304e-05
8.90215085445039,1.40045958042585e-05
9.77009957299225,1.49429894545261e-05
10.7226722201032,1.49999975015937e-05
11.76811952435,1.49999999999589e-05
12.9154966501488,1.5e-05
14.1747416292681,1.5e-05
15.5567614393047,1.5e-05
17.0735264747069,1.5e-05
18.7381742286038,1.5e-05
20.5651230834865,1.5e-05
22.5701971963392,1.5e-05
24.7707635599171,1.5e-05
27.1858824273294,1.5e-05
29.8364724028334,1.5e-05
32.7454916287773,1.5e-05
35.9381366380463,1.5e-05
39.4420605943766,1.5e-05
43.2876128108306,1.5e-05
47.508101621028,1.5e-05
52.1400828799968,1.5e-05
57.2236765935022,1.5e-05
62.8029144183425,1.5e-05
68.926121043497,1.5e-05
75.6463327554629,1.5e-05
83.0217568131974,1.5e-05
91.1162756115489,1.5e-05
100,1.5e-05


==> DATA/Ss_series.dat <==
0.01,-0.0108197782844103
0.0109749876549306,-0.0108197782164798
0.0120450354025878,-0.0108197781419261
0.0132194114846603,-0.0108197780601036
0.0145082877849594,-0.0108197779703034
0.0159228279334109,-0.0108197778717479
0.0174752840000768,-0.0108197777635833
0.0191791026167249,-0.0108197776448728
0.0210490414451202,-0.010819777441626
0.0231012970008316,-0.0108197771559016
0.0253536449397011,-0.0108197768423195
0.0278255940220712,-0.0108197764981635
0.0305385550883342,-0.0108197760830611
0.0335160265093884,-0.0108197754617992
0.0367837977182863,-0.010819774779965
0.0403701725859655,-0.0108197740059969
0.0443062145758388,-0.0108197729119256
0.0486260158006535,-0.0108197717111837
0.0533669923120631,-0.0108197701604197
0.0585702081805667,-0.0108197683541284
0.0642807311728432,-0.0108197660760749
0.0705480231071864,-0.0108197634297536
0.0774263682681127,-0.0108197600926625
0.0849753435908644,-0.0108197560877883
0.093260334688322,-0.0108197512740535
0.102353102189903,-0.0108197454507392
0.112332403297803,-0.0108197383926912
0.123284673944207,-0.0108197298474495
0.135304777457981,-0.0108197195320519
0.148496826225446,-0.0108197071294735
0.162975083462064,-0.0108196920827695
0.178864952905743,-0.010819673999606
0.196304065004027,-0.0108196521029905
0.215443469003188,-0.0108196257554785
0.236448941264541,-0.0108195940179211
0.259502421139974,-0.0108195558397628
0.28480358684358,-0.0108195097269967
0.312571584968824,-0.0108194543213013
0.343046928631492,-0.0108193876239587
0.376493580679247,-0.0108193074041337
0.413201240011534,-0.0108192109643924
0.453487850812858,-0.0108190950544298
0.497702356433211,-0.0108189558316421
0.546227721768434,-0.0108187886217664
0.599484250318941,-0.010818588021214
0.657933224657568,-0.0108183472824444
0.722080901838546,-0.0108180587032572
0.792482898353917,-0.010817712922432
0.869749002617783,-0.0108172989287128
0.954548456661834,-0.0108168034140173
1.04761575278966,-0.0108162110152169
1.14975699539774,-0.0108155032659551
1.26185688306602,-0.0108146583357415
1.38488637139387,-0.0108136507296705
1.51991108295293,-0.010812450469262
1.66810053720006,-0.0108110221377177
1.83073828029537,-0.0108093247510936
2.00923300256505,-0.0108073103251306
2.20513073990305,-0.0108049232918078
2.42012826479438,-0.0108020996539002
2.65608778294669,-0.0107987655466081
2.91505306282518,-0.0107948370019058
3.19926713779738,-0.0107902186200562
3.51119173421513,-0.0107848030381079
3.85352859371053,-0.0107784708141216
4.2292428743895,-0.0107710905723928
4.64158883361278,-0.0107625198467627
5.09413801481638,-0.0107526074650729
5.59081018251222,-0.0107411971985441
6.13590727341317,-0.0107281336859048
6.73415065775082,-0.0107132718170554
7.39072203352578,-0.0106964901069813
8.11130830789687,-0.0106777103152837
8.90215085445039,-0.0106569253984523
9.77009957299225,-0.0106342389735952
10.7226722201032,-0.0106098261456324
11.76811952435,-0.010583685758457
12.9154966501488,-0.0105557828215183
14.1747416292681,-0.010526104689479
15.5567614393047,-0.0104946673957079
17.0735264747069,-0.0104615227740984
18.7381742286038,-0.0104267662444088
20.5651230834865,-0.0103905449543759
22.5701971963392,-0.0103530656469749
24.7707635599171,-0.0103146015601662
27.1858824273294,-0.0102754969938997
29.8364724028334,-0.0102361682558902
32.7454916287773,-0.0101970992097869
35.9381366380463,-0.0101588296966857
39.4420605943766,-0.0101219356173188
43.2876128108306,-0.0100870002293836
47.508101621028,-0.0100545778486079
52.1400828799968,-0.0100251529646103
57.2236765935022,-0.00999909975628804
62.8029144183425,-0.00997664822779239
68.926121043497,-0.0099578632949073
75.6463327554629,-0.00994264135801068
83.0217568131974,-0.00993072595483381
91.1162756115489,-0.00992174024890074
100,-0.0099152308184486


==> DATA/a_shape_data.dat <==
0,0.138226123987246,0
5.05050505050505e-07,0.145859742028287,0
1.01010101010101e-06,0.153527625613889,0
1.51515151515152e-06,0.161230398398693,0
2.02020202020202e-06,0.168968704176876,0
2.52525252525253e-06,0.176743207824301,0
3.03030303030303e-06,0.184554596298785,0
3.53535353535354e-06,0.192403579702957,0
4.04040404040404e-06,0.200290892414599,0
4.54545454545455e-06,0.208217294289813,0
5.05050505050505e-06,0.216183571944896,0
5.55555555555556e-06,0.224190540123337,0
6.06060606060606e-06,0.23223904315501,0
6.56565656565657e-06,0.240329956515341,0
7.07070707070707e-06,0.248464188493007,0
7.57575757575758e-06,0.256642681975626,0.0099999999999999
8.08080808080808e-06,0.264866416363871,0.071875
8.58585858585859e-06,0.273136409625583,0.126470588235294
9.09090909090909e-06,0.281453720502691,0.175
9.5959595959596e-06,0.289819450885179,0.218421052631579
1.01010101010101e-05,0.298234748367941,0.2575
1.06060606060606e-05,0.30670080900817,0.292857142857143
1.11111111111111e-05,0.315218880303017,0.325
1.16161616161616e-05,0.323790264409557,0.354347826086956
1.21212121212121e-05,0.332416321631822,0.38125
1.26262626262626e-05,0.341098474202669,0.406
1.31313131313131e-05,0.349838210391812,0.428846153846154
1.36363636363636e-05,0.358637088975311,0.45
1.41414141414141e-05,0.36749674410649,0.469642857142857
1.46464646464646e-05,0.376418890633608,0.487931034482759
1.51515151515152e-05,0.385405329915788,0.505
1.56565656565657e-05,0.394457956195959,0.520967741935484
1.61616161616162e-05,0.403578763597943,0.5359375
1.66666666666667e-05,0.41276985382467,0.55
1.71717171717172e-05,0.422033444646051,0.563235294117647
1.76767676767677e-05,0.431371879278602,0.575714285714286
1.81818181818182e-05,0.440787636775042,0.5875
1.86868686868687e-05,0.450283343561097,0.598648648648649
1.91919191919192e-05,0.459861786279538,0.609210526315789
1.96969696969697e-05,0.469525926128647,0.619230769230769
2.02020202020202e-05,0.479278914915063,0.62875
2.07070707070707e-05,0.489124113080475,0.63780487804878
2.12121212121212e-05,0.499065110009613,0.646428571428571
2.17171717171717e-05,0.509105746985635,0.654651162790698
2.22222222222222e-05,0.519250143230864,0.6625
2.27272727272727e-05,0.529502725559708,0.67
2.32323232323232e-05,0.539868262280927,0.677173913043478
2.37373737373737e-05,0.55035190212446,0.684042553191489
2.42424242424242e-05,0.560959219141987,0.690625
2.47474747474747e-05,0.571696264751124,0.696938775510204
2.52525252525253e-05,0.582569628375714,0.703
2.57575757575758e-05,0.593586508499281,0.708823529411765
2.62626262626263e-05,0.604754796423832,0.714423076923077
2.67676767676768e-05,0.616083175651261,0.719811320754717
2.72727272727273e-05,0.62758124063607,0.725
2.77777777777778e-05,0.639259639776986,0.73
2.82828282828283e-05,0.651130249039785,0.734821428571429
2.87878787878788e-05,0.663206384710487,0.739473684210526
2.92929292929293e-05,0.675503066733381,0.743965517241379
2.97979797979798e-05,0.688037348303245,0.748305084745763
3.03030303030303e-05,0.700828733503675,0.7525
3.08080808080808e-05,0.713899713859822,0.75655737704918
3.13131313131313e-05,0.727276468438899,0.760483870967742
3.18181818181818e-05,0.740989793548552,0.764285714285714
3.23232323232323e-05,0.755076362386534,0.76796875
3.28282828282828e-05,0.769580471794258,0.771538461538462
3.33333333333333e-05,0.784556530996812,0.775
3.38383838383838e-05,0.80007272310365,0.778358208955224
3.43434343434343e-05,0.816216604090968,0.781617647058824
3.48484848484848e-05,0.833104080407955,0.784782608695652
3.53535353535354e-05,0.850894690899486,0.787857142857143
3.58585858585859e-05,0.869819728728766,0.790845070422535
3.63636363636364e-05,0.890239804785497,0.79375
3.68686868686869e-05,0.912782562259946,0.796575342465753
3.73737373737374e-05,0.938769090596633,0.799324324324324
3.78787878787879e-05,0.972559951196374,0.802
3.83838383838384e-05,1,0.804605263157895
3.88888888888889e-05,1,0.807142857142857
3.93939393939394e-05,1,0.809615384615385
3.98989898989899e-05,1,0.812025316455696
4.04040404040404e-05,1,0.814375
4.09090909090909e-05,1,0.816666666666667
4.14141414141414e-05,1,0.81890243902439
4.19191919191919e-05,1,0.821084337349398
4.24242424242424e-05,1,0.823214285714286
4.29292929292929e-05,1,0.825294117647059
4.34343434343434e-05,1,0.827325581395349
4.39393939393939e-05,1,0.829310344827586
4.44444444444444e-05,1,0.83125
4.49494949494949e-05,1,0.83314606741573
4.54545454545455e-05,1,0.835
4.5959595959596e-05,1,0.836813186813187
4.64646464646465e-05,1,0.838586956521739
4.6969696969697e-05,1,0.840322580645161
4.74747474747475e-05,1,0.842021276595745
4.7979797979798e-05,1,0.843684210526316
4.84848484848485e-05,1,0.8453125
4.8989898989899e-05,1,0.846907216494845
4.94949494949495e-05,1,0.848469387755102
5e-05,1,0.85


==> DATA/arrow_data.dat <==
0,0.015,1.72413793103448e-06,0.015,3.44827586206897e-06,0.015,5.17241379310345e-06,0.015,6.89655172413793e-06,0.015,8.62068965517241e-06,0.145,1.37931034482759e-05,0.44125,1.55172413793103e-05,0.501666666666667,1.72413793103448e-05,0.55,1.89655172413793e-05,0.589545454545454,2.06896551724138e-05,0.6225,2.24137931034483e-05,0.650384615384615,2.41379310344828e-05,0.674285714285714,2.58620689655172e-05,0.695,2.75862068965517e-05,0.713125,2.93103448275862e-05,0.729117647058824,3.62068965517241e-05,0.807857142857143,3.79310344827586e-05,0.817272727272727,3.96551724137931e-05,0.825869565217391,4.13793103448276e-05,0.83375,4.31034482758621e-05,0.841,4.48275862068966e-05,0.847692307692308,4.6551724137931e-05,0.853888888888889,4.82758620689655e-05,0.859642857142857,5e-05,0.865
0,0.123226123987246,1.72413793103448e-06,0.149428108858157,3.44827586206897e-06,0.176047592943187,5.17241379310345e-06,0.203112531388149,6.89655172413793e-06,0.230654329592452,8.62068965517241e-06,0.258708485796154,1.37931034482759e-05,0.37638005457751,1.55172413793103e-05,0.406953956585179,1.72413793103448e-05,0.438317000473559,1.89655172413793e-05,0.470557585111921,2.06896551724138e-05,0.503783050027671,2.24137931034483e-05,0.538126068223827,2.41379310344828e-05,0.573754165494551,2.58620689655172e-05,0.610884492297177,2.75862068965517e-05,0.649807947695105,2.93103448275862e-05,0.690931223548812,3.62068965517241e-05,0.868712447963668,3.79310344827586e-05,0.962175496730944,3.96551724137931e-05,0.985,4.13793103448276e-05,0.985,4.31034482758621e-05,0.985,4.48275862068966e-05,0.985,4.6551724137931e-05,0.985,4.82758620689655e-05,0.985,5e-05,0.985


==> DATA/benchmark_components.dat <==
0,1.82107903971383e-05,7.53879039713832e-06,1.0672e-05
0.0666666666666667,9.48141741784945e-05,7.58524356797103e-06,8.72289306105235e-05
0.133333333333333,0.000101538890656944,7.63163849345418e-06,9.390725216349e-05
0.2,0.000104283550018561,7.63082641377048e-06,9.66527236047902e-05
0.266666666666667,0.000106043086973992,7.62747364325877e-06,9.8415613330733e-05
0.333333333333333,0.000107927163899163,7.63396874377615e-06,0.000100293195155387
0.4,0.000109440745767903,7.62422431317877e-06,0.000101816521454724
0.466666666666667,0.00011085058557663,7.62646748872006e-06,0.00010322411808791
0.533333333333333,0.000112128992040214,7.63759109003893e-06,0.000104491400950175
0.6,0.000113088235693303,7.60846433501851e-06,0.000105479771358284
0.666666666666667,0.000114457361115175,7.63563771082434e-06,0.000106821723404351
0.733333333333333,0.000115611290249932,7.61740176617607e-06,0.000107993888483756
0.8,0.000116717945860948,7.61495819827179e-06,0.000109102987662676
0.866666666666667,0.000117672649440498,7.60779599994479e-06,0.000110064853440553
0.933333333333334,0.000118853901699642,7.62768594000905e-06,0.000111226215759632
1,0.000119631089534877,7.63529821398606e-06,0.000111995791320891
1.06666666666667,0.000120668817681907,7.59876302781463e-06,0.000113070054654092
1.13333333333333,0.000121691221366084,7.63222978504471e-06,0.00011405899158104
1.2,0.000122663251559218,7.61411434039936e-06,0.000115049137218818
1.26666666666667,0.000123413171486375,7.60560479999511e-06,0.00011580756668638
1.33333333333333,0.000124444027058911,7.60345859563729e-06,0.000116840568463274
1.4,0.000125323336238959,7.6056458044509e-06,0.000117717690434508
1.46666666666667,0.000126199041921376,7.60073636912043e-06,0.000118598305552255
1.53333333333333,0.000127061341556553,7.62499358838541e-06,0.000119436347968168
1.6,0.000127723460785373,7.62429686739108e-06,0.000120099163917982
1.66666666666667,0.000128906023787242,7.5978598193662e-06,0.000121308163967875
1.73333333333333,0.000129613952721637,7.62476137092665e-06,0.000121989191350711
1.8,0.000130597074919677,7.62289336518639e-06,0.000122974181554491
1.86666666666667,0.000131320699930003,7.60893699167826e-06,0.000123711762938325
1.93333333333333,0.000132040767737636,7.60207867013444e-06,0.000124438689067502
2,0.000132747561348434,7.59803627284341e-06,0.00012514952507559
2.06666666666667,0.000133603609009541,7.60272887837455e-06,0.000126000880131166
2.13333333333333,0.000134454068261122,7.60618833204207e-06,0.00012684787992908
2.2,0.000135263059952087,7.62808993878298e-06,0.000127634970013304
2.26666666666667,0.000135996303647408,7.60846194669125e-06,0.000128387841700716
2.33333333333333,0.000137020318712557,7.61524836081196e-06,0.000129405070351745
2.4,0.000137597855357986,7.60594285715665e-06,0.00012999191250083
2.46666666666667,0.000138434158546671,7.62859937665172e-06,0.000130805559170019
2.53333333333333,0.000139151508994946,7.6038768510831e-06,0.000131547632143863
2.6,0.000139405335047457,7.59513556228224e-06,0.000131810199485175
2.66666666666667,0.000140055506292783,7.60612870730744e-06,0.000132449377585475
2.73333333333333,0.000140634126713092,7.60905846436289e-06,0.000133025068248729
2.8,0.000141210982126125,7.6053802917523e-06,0.000133605601834373
2.86666666666667,0.000141512095527147,7.60104219585927e-06,0.000133911053331288
2.93333333333333,0.000142056393876997,7.60637438669123e-06,0.000134450019490305
3,0.000142346921288236,7.61530120148624e-06,0.00013473162008675
3.06666666666667,0.000142676345708767,7.62580801881222e-06,0.000135050537689955
3.13333333333333,0.000142760323076624,7.61521959754932e-06,0.000135145103479074
3.2,0.000142970262355419,7.60051789928193e-06,0.000135369744456137
3.26666666666667,0.000143202203141548,7.61474447121647e-06,0.000135587458670332
3.33333333333333,0.000143358301163818,7.61436500277083e-06,0.000135743936161047
3.4,0.000143577701944349,7.60758141814602e-06,0.000135970120526203
3.46666666666667,0.000143624287541819,7.61720008870601e-06,0.000136007087453113
3.53333333333333,0.000143770394876867,7.60489828543588e-06,0.000136165496591431
3.6,0.000143952958906567,7.62003648069036e-06,0.000136332922425877
3.66666666666667,0.000143942945846067,7.61190440138061e-06,0.000136331041444686
3.73333333333333,0.000144165954232997,7.610764949084e-06,0.000136555189283913
3.8,0.000144137417351932,7.61179563733135e-06,0.000136525621714601
3.86666666666667,0.000144307010112469,7.61360931659818e-06,0.000136693400795871
3.93333333333333,0.000144275356615654,7.60773806688983e-06,0.000136667618548764
4,0.000144410113699595,7.61769778829568e-06,0.000136792415911299
4.06666666666667,0.000144413814128166,7.60458826543113e-06,0.000136809225862735
4.13333333333333,0.000144470761246523,7.61864075596537e-06,0.000136852120490558
4.2,0.00014455295125056,7.60656047021879e-06,0.000136946390780341
4.26666666666667,0.000144545513855126,7.6207636585995e-06,0.000136924750196526
4.33333333333333,0.000144679712117212,7.60583326339065e-06,0.000137073878853821
4.4,0.000144651010682102,7.61353107538455e-06,0.000137037479606718
4.46666666666667,0.000144788642197007,7.61429623251687e-06,0.00013717434596449
4.53333333333333,0.00014474773555011,7.60529109250094e-06,0.000137142444457609
4.6,0.000144809186647869,7.61866550590747e-06,0.000137190521141962
4.66666666666667,0.000144878996114299,7.60737759326973e-06,0.000137271618521029
4.73333333333333,0.000144823607691806,7.61058061316044e-06,0.000137213027078646
4.8,0.000144935707432895,7.6173415941388e-06,0.000137318365838756
4.86666666666667,0.000144926146305428,7.60439174554282e-06,0.000137321754559885
4.93333333333333,0.000144913702495646,7.61566804723326e-06,0.000137298034448413
5,0.000145022641293913,7.61326938329586e-06,0.000137409371910617
5.06666666666667,0.000144964907971681,7.60504125611419e-06,0.000137359866715567
5.13333333333333,0.000145003040770532,7.61837701311088e-06,0.000137384663757421
5.2,0.00014507981255063,7.60931890170174e-06,0.000137470493648928
5.26666666666667,0.000145006557769122,7.60736704293291e-06,0.000137399190726189
5.33333333333333,0.000145081280264146,7.61901942350846e-06,0.000137462260840638
5.4,0.000145120108780317,7.60652387999734e-06,0.00013751358490032
5.46666666666667,0.000145050671541576,7.6099197417152e-06,0.00013744075179986
5.53333333333333,0.000145145897778636,7.6185389014363e-06,0.000137527358877199
5.6,0.000145152332808258,7.60484981676212e-06,0.000137547482991496
5.66666666666667,0.000145093935196116,7.61204294939757e-06,0.000137481892246718
5.73333333333333,0.00014519849227834,7.61770289707647e-06,0.000137580789381264
5.8,0.000145181067146529,7.60392694305645e-06,0.000137577140203472
5.86666666666667,0.000145133636293368,7.61357056870758e-06,0.000137520065724661
5.93333333333333,0.000145241736496335,7.61696401882423e-06,0.000137624772477511
6,0.000145208342402725,7.60340026354206e-06,0.000137604942139183
6.06666666666667,0.000145168309765208,7.61453631741569e-06,0.000137553773447792
6.13333333333333,0.00014527795964325,7.61654246084934e-06,0.000137661417182401
6.2,0.000145235029609114,7.60303308767031e-06,0.000137631996521444
6.26666666666667,0.000145197468742568,7.61501118792846e-06,0.00013758245755464
6.33333333333333,0.000145308733003493,7.61652718326589e-06,0.000137692205820227
6.4,0.000145261629632869,7.60270898952107e-06,0.000137658920643348
6.46666666666667,0.000145221224271599,7.61503505532326e-06,0.000137606189216275
6.53333333333333,0.000145334863709461,7.61693690885665e-06,0.000137717926800604
6.6,0.000145288554527454,7.60241588354353e-06,0.000137686138643911
6.66666666666667,0.000145240169081223,7.61460763562322e-06,0.0001376255614456
6.73333333333333,0.000145356512158617,7.61774003266024e-06,0.000137738772125957
6.8,0.000145242541899069,7.60149599941277e-06,0.000137641045899657
6.86666666666667,0.000145331000019512,7.62073522440629e-06,0.000137710264795105
6.93333333333333,0.000145367194780702,7.60644567444167e-06,0.000137760749106261
7,0.000145289117638824,7.60887991156948e-06,0.000137680237727255


==> DATA/benchmark_r0_dependence.dat <==
0,3.75e-05,2.14285714285714e-05,1.5e-05,1.15384615384615e-05,9.375e-06
0.24,4.86786369306657e-05,3.13857930246172e-05,2.36211988815687e-05,1.89156227397767e-05,1.54809664478816e-05
0.48,6.05678865125282e-05,4.28115635146643e-05,3.41570239255466e-05,2.85077657788869e-05,2.39673773132878e-05
0.72,7.28916159285097e-05,5.52965457819635e-05,4.60654630174983e-05,3.95814234272998e-05,3.35310384992814e-05
0.96,8.53581885618697e-05,6.84308242446098e-05,5.87958026331864e-05,5.12348281211688e-05,4.1896280069864e-05
1.2,9.76157614739509e-05,8.16980498998181e-05,7.15046752163404e-05,6.14976737068314e-05,4.48340842365053e-05
1.44,0.000109162797414422,9.41995717981617e-05,8.15886048895767e-05,6.48668959446891e-05,4.67592418187421e-05
1.68,0.000119071481933878,0.000103294423320312,8.49572041157859e-05,6.67005093417574e-05,4.82447106415872e-05
1.92,0.000124476446706774,0.000105567603778945,8.66602369004773e-05,6.81059634403026e-05,4.94921553252847e-05
2.16,0.000125506547135033,0.000106630268683081,8.79544242710309e-05,6.92372842989312e-05,5.0600818971252e-05
2.4,0.000126113725069339,0.000107418827141072,8.90400458653537e-05,7.01674913077566e-05,5.16087171020958e-05
2.64,0.000126590278974673,0.000108070687127757,8.98209540161829e-05,7.10068871856835e-05,5.25392316113912e-05
2.88,0.000126993978150178,0.00010863664110292,9.04789657425106e-05,7.17778108337028e-05,5.34078675982341e-05
3.12,0.000127350381089915,0.000109143288894063,9.10812888945082e-05,7.24946545867437e-05,5.42324453550349e-05
3.36,0.000127673066841071,0.000109605616193235,9.16399775255941e-05,7.31675185170386e-05,5.50143702751778e-05
3.6,0.000127970746643575,0.000110033144898622,9.21631489611134e-05,7.38035503306528e-05,5.57592501987656e-05
3.84,0.000128247274473306,0.000110432975021169,9.2656936010204e-05,7.44082960293024e-05,5.64719023925918e-05
4.08,0.00012850729128274,0.000110809415190565,9.31257714632536e-05,7.49859596173751e-05,5.71561886408211e-05
4.32,0.000128753460634394,0.00011116633849179,9.3573025853057e-05,7.55398911177092e-05,5.78152638454517e-05
4.56,0.000128987680353923,0.000111506472612642,9.40014741646925e-05,7.607280591481e-05,5.84517271793144e-05
4.8,0.000129211486623375,0.000111831946131118,9.44133194153119e-05,7.65869394397603e-05,5.90677641294957e-05
5.04,0.000129426147034269,0.00011214448312004,9.48103620365377e-05,7.70841585012318e-05,5.96652305161835e-05
5.28,0.00012963270999213,0.000112445511090579,9.51940942385433e-05,7.75660390352486e-05,6.02457147855249e-05
5.52,0.00012983205287993,0.000112736221969265,9.55657646649036e-05,7.80339270493082e-05,6.08178169478569e-05
5.76,0.000130024918208954,0.000113017614733377,9.59264434595655e-05,7.84980304040778e-05,6.13861393809358e-05
6,0.00013021193480101,0.000113290548183129,9.62770793356997e-05,7.89617840935277e-05,6.19407044697206e-05
6.24,0.000130393645553747,0.000113555756775131,9.66184748424095e-05,7.94141021986567e-05,6.2482463361399e-05
6.48,0.000130570514196976,0.000113813871548153,9.69513289808332e-05,7.98558110747553e-05,6.3012261471298e-05
6.72,0.000130742781096435,0.000114065436432984,9.72762103714066e-05,8.02876231672249e-05,6.35308648007133e-05
6.96,0.000130910683355624,0.000114310836367009,9.75937183567323e-05,8.07101641062747e-05,6.40389461090381e-05
7.2,0.000131074820570114,0.000114550616105386,9.79043349034481e-05,8.11240272860177e-05,6.45371281618292e-05
7.44,0.000131235467915501,0.000114785158957035,9.82084497854856e-05,8.15297141797892e-05,6.50259617717411e-05
7.68,0.000131392542692324,0.000115014721506918,9.85065069758366e-05,8.1927698953403e-05,6.55059607045105e-05
7.92,0.000131546433755662,0.000115239639190501,9.87988243436472e-05,8.23184036110296e-05,6.59775814229454e-05
8.16,0.000131697510769215,0.000115460243130379,9.90857372758279e-05,8.27022133042814e-05,6.64412514756599e-05
8.4,0.000131845625647825,0.000115676678700323,9.93675338388086e-05,8.30794830834588e-05,6.68973592910824e-05
8.64,0.000131991087272006,0.000115889245256652,9.96444746198067e-05,8.34505366259606e-05,6.73462608937662e-05
8.88,0.000132134226070289,0.000116098147867629,9.9916812528372e-05,8.38156701941694e-05,6.77882893719291e-05
9.12,0.000132274703332111,0.000116303509218125,0.000100184761485907,8.41751630234531e-05,6.82237500035852e-05
9.36,0.000132413097944348,0.000116505607057219,0.000100448534055316,8.45292621783692e-05,6.86529271587644e-05
9.6,0.000132549305254887,0.000116703902263087,0.000100708319009071,8.487821062575e-05,6.90874798182591e-05
9.84,0.000132683415855445,0.00011689920916563,0.000100964289941425,8.52222227781567e-05,6.95224067887365e-05
10.08,0.000132815706195462,0.000117091592192175,0.000101216619012299,8.55615030328302e-05,6.9951588707496e-05
10.32,0.000132945933423478,0.000117281266341303,0.000101465442135378,8.5896244976906e-05,7.03752485985284e-05
10.56,0.000133074589392755,0.000117468264663689,0.00010171092238785,8.62266211190334e-05,7.07935928401509e-05
10.8,0.00013320130166213,0.000117652777518106,0.00010195788808034,8.65528005268185e-05,7.12068172479834e-05
11.04,0.000133326573175911,0.000117834820885391,0.00010222023892548,8.68749411214566e-05,7.16151044628415e-05
11.28,0.000133440569833612,0.000118014576928047,0.000102479360154935,8.71931856784956e-05,7.20186270353856e-05
11.52,0.000133543161121921,0.000118192046121974,0.000102735359892228,8.75076741861549e-05,7.24175492495986e-05
11.76,0.000133644232629159,0.000118367386854043,0.000102988362881297,8.78185381031599e-05,7.28120231137908e-05
12,0.00013374411447247,0.000118540627520315,0.000103238456961214,8.81258971579712e-05,7.32021943056834e-05
12.24,0.000133842710047613,0.000118711866960807,0.00010348575098085,8.84298679640574e-05,7.35882019394893e-05
12.48,0.000133940076810029,0.000118881174007166,0.000103730338958005,8.87305624263421e-05,7.39701748575143e-05
12.72,0.000134036381514963,0.000119048588805653,0.000103972295103162,8.9028081942601e-05,7.43482374788375e-05
12.96,0.000134131410250752,0.000119214214334193,0.000104211716704262,8.93275705725157e-05,7.47225067536186e-05
13.2,0.000134225453009789,0.00011937806292411,0.00010444867754992,8.96395945929692e-05,7.50930955919247e-05
13.44,0.000134318439998342,0.000119540222617715,0.000104683246637211,8.99485540069734e-05,7.54601097590339e-05
13.68,0.000134410362471925,0.000119700745156961,0.000104915502764372,9.02545371953004e-05,7.58236506933174e-05
13.92,0.000134501390961498,0.000119859649376373,0.000105145511730261,9.0557627730921e-05,7.61838153689481e-05
14.16,0.000134591387163101,0.000120017020917561,0.000105373332559489,9.08579082599372e-05,7.65406954386425e-05
14.4,0.000134680482888653,0.000120172884575381,0.000105599030993444,9.11554537222039e-05,7.68943794211764e-05
14.64,0.000134768758963305,0.000120327277175304,0.000105822667072739,9.14503385477636e-05,7.72449516370143e-05
14.88,0.000134856051563533,0.000120480261860496,0.000106044292111207,9.17426323551194e-05,7.75924922472192e-05
15.12,0.00013494255864712,0.000120631857677999,0.000106263961000828,9.20324015982248e-05,7.79370794300615e-05
15.36,0.000135028299485068,0.000120782104437882,0.000106481726979136,9.23197120128068e-05,7.82787865861348e-05
15.6,0.00013511314088985,0.000120931051687019,0.000106697636931515,9.26046240671657e-05,7.86332840296252e-05
15.84,0.000135197267106025,0.000121078717356974,0.000106911735886693,9.28871975544859e-05,7.89856371487954e-05
16.08,0.000135280685319633,0.00012122513509944,0.00010712407003784,9.31674883964215e-05,7.93352114694451e-05
16.32,0.000135363276198108,0.000121370349626472,0.000107334684075008,9.34455515643246e-05,7.96820723805266e-05
16.56,0.000135445203892652,0.000121514382789041,0.000107543618668219,9.3721439328412e-05,8.00262807484575e-05
16.8,0.000135526487044849,0.000121657252063382,0.000107750910483287,9.39952012458995e-05,8.03678973957294e-05
17.04,0.000135606995191561,0.000121799003989916,0.000107956600690172,9.42668865458629e-05,8.07069796509035e-05
17.28,0.000135686888235958,0.000121939660545975,0.000108160725285693,9.45365415223527e-05,8.10435831950169e-05
17.52,0.000135766178633693,0.000122079230696035,0.000108363319492173,9.48042106838693e-05,8.13777611050393e-05
17.76,0.0001358447764794,0.00012221775623466,0.000108564416491198,9.50699373694203e-05,8.17095654635268e-05
18,0.000135922775426698,0.000122355260626301,0.000108764049373013,9.53337635529584e-05,8.20390455641325e-05
18.24,0.00013600021350978,0.000122491758804919,0.000108962249609818,9.5595729610364e-05,8.23662500282573e-05
18.48,0.000136077040949499,0.00012262727016288,0.000109159048473587,9.58558732713841e-05,8.2691225204203e-05
18.72,0.000136153273325165,0.000122761824856971,0.00010935447508443,9.61142330772525e-05,8.30140161913905e-05
18.96,0.000136228980387273,0.000122895443131039,0.000109548556402403,9.63708449677844e-05,8.33346654635373e-05
19.2,0.000136304160863988,0.000123028135266114,0.000109741321332323,9.6625743724386e-05,8.36532163968318e-05
19.44,0.000136378742455115,0.000123159924315152,0.00010993279515479,9.68789631167689e-05,8.39697082520213e-05
19.68,0.000136452829975993,0.00012329083261531,0.000110123004684015,9.71305360331276e-05,8.42841813264359e-05
19.92,0.000136526433237116,0.000123420878464621,0.000110311974543831,9.73804945087124e-05,8.45966735269408e-05
20.16,0.00013659950403956,0.000123550069100731,0.000110499727407666,9.76288689028239e-05,8.4907221818213e-05
20.4,0.000136672072592194,0.000123678427373534,0.000110686287066016,9.78756888052692e-05,8.52158620150755e-05
20.64,0.000136744185431484,0.000123805972276959,0.000110871676749955,9.8120983115763e-05,8.55226281361929e-05
20.88,0.000136815846846234,0.000123932717593354,0.00011105591787353,9.83647801335369e-05,8.58275550723735e-05
21.12,0.000136886990232343,0.000124058673600587,0.000111239031331404,9.8607106639968e-05,8.61306744179547e-05
21.36,0.000136957698433514,0.000124183856717268,0.000111421037483313,9.88479887689835e-05,8.64320183295005e-05
21.6,0.000137027984354568,0.000124308284303191,0.000111601955690245,9.90874520390696e-05,8.67316177194056e-05
21.84,0.000137097834489473,0.000124431969824891,0.000111781805956002,9.93255213712793e-05,8.70295024678076e-05
22.08,0.000137167219636313,0.000124554925169826,0.000111960607249715,9.95622211066121e-05,8.73257017801114e-05
22.32,0.000137236203246978,0.000124677158781536,0.000112138377480607,9.97975743196435e-05,8.76202431847935e-05
22.56,0.000137304794671963,0.000124798688903719,0.000112315133545599,0.000100031603444065,8.79131550107559e-05
22.8,0.000137372969257595,0.000124919525983948,0.000112490894118509,0.000100264331027783,8.82044635747062e-05
23.04,0.000137440722504217,0.000125039683406108,0.000112665673839694,0.000100495778778301,8.8494195384116e-05
23.28,0.000137508102786348,0.000125159170129382,0.000112839490323359,0.000100725966403383,8.87823748768441e-05
23.52,0.000137575115969357,0.000125277995324246,0.000113012359460934,0.000100954915226,8.90690272616497e-05
23.76,0.000137641738314633,0.00012539617431034,0.000113184295736464,0.00010118264490962,8.93594966836237e-05
24,0.000137707970522446,0.000125513716395541,0.000113355314355532,0.000101409174701878,8.96577983206042e-05


==> DATA/hydrograph_regime_1.dat <==
0.01,0.0031942939526161,0.1,0.103194293952616
0.0109749876549306,0.0034747076393761,0.10000006635502,0.103474773994396
0.0120450354025878,0.00378246131442256,0.100000139179572,0.103782600493994
0.0132194114846603,0.00412022059286199,0.100000219104428,0.10412043969729
0.0145082877849594,0.0044909109839831,0.100000306821858,0.104491217805842
0.0159228279334109,0.00489774323061865,0.100000403091631,0.104898146322249
0.0174752840000768,0.00534424111906394,0.100000508747586,0.10534474986665
0.0191791026167249,0.0058342720004279,0.100000624704868,0.105834896705296
0.0210490414451202,0.00634200492096201,0.10000082256617,0.106342827487132
0.0231012970008316,0.0068734119599923,0.100001100349701,0.106874512309693
0.0253536449397011,0.00745663052930237,0.100001405216782,0.107458035746084
0.0278255940220712,0.00809671218913279,0.100001739808027,0.10809845199716
0.0305385550883342,0.00878528949373921,0.100002142862652,0.108787432356391
0.0335160265093884,0.0094793584445021,0.100002744031398,0.1094821024759
0.0367837977182863,0.0102410982611314,0.100003403813356,0.110244502074487
0.0403701725859655,0.0110684906207549,0.100004152286118,0.111072642906873
0.0443062145758388,0.0118943934894824,0.100005206046111,0.111899599535593
0.0486260158006535,0.0128008208683281,0.100006362546401,0.112807183414729
0.0533669923120631,0.0137249991778347,0.100007850964153,0.113732850141988
0.0585702081805667,0.0147076536890136,0.100009582654158,0.114717236343171
0.0642807311728432,0.0157051911348454,0.100011758766168,0.115716949901013
0.0705480231071864,0.0167609844703127,0.100014282963759,0.116775267434072
0.0774263682681127,0.0178127607033338,0.100017452954856,0.11783021365819
0.0849753435908644,0.0188906599048318,0.100021245388006,0.118911905292838
0.093260334688322,0.019985114963824,0.100025788616925,0.120010903580749
0.102353102189903,0.0210805249521759,0.100031263418799,0.121111788370975
0.112332403297803,0.0221641042739225,0.100037870120418,0.122201974394341
0.123284673944207,0.0232254566909286,0.10004583084065,0.123271287531579
0.135304777457981,0.0242562044211979,0.100055391976999,0.124311596398197
0.148496826225446,0.0252496653463067,0.100066826962402,0.125316492308709
0.162975083462064,0.026180535249514,0.100080611343333,0.126261146592847
0.178864952905743,0.0270509242092254,0.100097073291766,0.127147997500992
0.196304065004027,0.0278384988181562,0.10011685787713,0.127955356695286
0.215443469003188,0.0285441457887809,0.100140482144206,0.128684627932987
0.236448941264541,0.0291579390371567,0.100168700400769,0.129326639437925
0.259502421139974,0.0296761576845171,0.100202339850095,0.129878497534612
0.28480358684358,0.0300894018664738,0.100242554666085,0.130331956532559
0.312571584968824,0.0304046987203731,0.100290364959881,0.130695063680254
0.343046928631492,0.0306199688771066,0.100347248789134,0.13096721766624
0.376493580679247,0.030739227509088,0.100414809668546,0.131154037177634
0.413201240011534,0.0307670147918082,0.100494936471742,0.13126195126355
0.453487850812858,0.0307081804064042,0.100589841462846,0.13129802186925
0.497702356433211,0.0305679430414155,0.100702059800064,0.13127000284148
0.546227721768434,0.0303505164461519,0.100834576261062,0.131185092707214
0.599484250318941,0.0300596358332936,0.100990721149613,0.131050356982906
0.657933224657568,0.0296969799776378,0.101174505186062,0.130871485163699
0.722080901838546,0.0292636109707212,0.101390321016378,0.1306539319871
0.792482898353917,0.0287590595139482,0.10164329707169,0.130402356585638
0.869749002617783,0.028182165371135,0.101939204349184,0.130121369720319
0.954548456661834,0.0275312998138297,0.102284701881702,0.129816001695531
1.04761575278966,0.0268050929793218,0.102687108168127,0.129492201147449
1.14975699539774,0.0260026226286202,0.103154793935046,0.129157416563666
1.26185688306602,0.0251239494454885,0.103697137135661,0.128821086581149
1.38488637139387,0.0241703688760985,0.104324498838448,0.128494867714547
1.51991108295293,0.0231445957050943,0.105048388346647,0.128192984051741
1.66810053720006,0.0220510012869384,0.105881608184785,0.127932609471723
1.83073828029537,0.0208954894672679,0.10683807561777,0.127733565085038
2.00923300256505,0.0196856488706225,0.107933057136778,0.1276187060074
2.20513073990305,0.0184305718241179,0.109183054366441,0.127613626190559
2.42012826479438,0.0171406503355619,0.110605741399009,0.127746391734571
2.65608778294669,0.0158275769675633,0.11221996859761,0.128047545565174
2.91505306282518,0.0145037865512401,0.114045401732891,0.128549188284131
3.19926713779738,0.0131823751695733,0.116102324172993,0.129284699342566
3.51119173421513,0.011876725824293,0.118411129706472,0.130287855530765
3.85352859371053,0.0106000870629132,0.120991615833072,0.131591702895985
4.2292428743895,0.00936526248711171,0.123862063992317,0.133227326479429
4.64158883361278,0.00818433092426291,0.127037990709993,0.135222321634256
5.09413801481638,0.00706823178240388,0.130530500781329,0.137598732563733
5.59081018251222,0.00602651282027652,0.134344277207832,0.140370790028109
6.13590727341317,0.00506710107464242,0.138475160127558,0.143542261202201
6.73415065775082,0.00419601088966902,0.142907464925189,0.147103475814858
7.39072203352578,0.00341722476578253,0.14761119379151,0.151028418557292
8.11130830789687,0.00273255854463674,0.152539535863996,0.155272094408632
8.90215085445039,0.00214158860212788,0.157627223734258,0.159768812336386
9.77009957299225,0.00164168922158031,0.162790353250559,0.164432042472139
10.7226722201032,0.00122815099054215,0.167928395880974,0.169156546871516
11.76811952435,0.000894384949078683,0.172929051009198,0.173823435958276
12.9154966501488,0.000632266731989653,0.177675850171709,0.178308116903698
14.1747416292681,0.000432558798308141,0.182058181692892,0.1824907404912
15.5567614393047,0.000285425862672986,0.185982209902995,0.186267635765668
17.0735264747069,0.000180983309660585,0.189380843511505,0.189561826821166
18.7381742286038,0.000109830593705791,0.192220623822166,0.192330454415872
20.5651230834865,6.35080153020003e-05,0.194503953729731,0.194567461745033
22.5701971963392,3.48222471806231e-05,0.196266195619148,0.196301017866328
24.7707635599171,1.8010243735759e-05,0.197568328772186,0.197586339015922
27.1858824273294,8.73603085699051e-06,0.198486978682878,0.198495714713735
29.8364724028334,3.94914006990033e-06,0.199103908666103,0.199107857806173
32.7454916287773,1.65229694310635e-06,0.199496938815019,0.199498591111963
35.9381366380463,6.35018736852544e-07,0.199733541446713,0.19973417646545
39.4420605943766,2.22329753269828e-07,0.199867529777821,0.199867752107574
43.2876128108306,7.02702328130647e-08,0.199938544078108,0.199938614348341
47.508101621028,1.98506295268891e-08,0.199973566142176,0.199973585992806
52.1400828799968,4.95736202174141e-09,0.19998953355132,0.199989538508682
57.2236765935022,1.08139044471723e-09,0.199996215187602,0.199996216268993
62.8029144183425,2.03348721014666e-10,0.199998760902044,0.199998761105392
68.926121043497,3.24894069765812e-11,0.199999636243503,0.199999636275992
75.6463327554629,4.34101123031247e-12,0.199999905252131,0.199999905256472
83.0217568131974,4.76599492626878e-13,0.199999978356089,0.199999978356566
91.1162756115489,4.19478102045487e-14,0.199999995718799,0.199999995718841
100,2.58217915879222e-15,0.199999999276949,0.199999999276951


==> DATA/hydrograph_regime_2.dat <==
0.01,0.00965238452626358,0.1,0.109652384526264
0.0109749876549306,0.0105130345237537,0.100000198388757,0.110513232912511
0.0120450354025878,0.0114575968335208,0.100000416120174,0.111458012953694
0.0132194114846603,0.0124942528024214,0.100000655080134,0.112494907882555
0.0145082877849594,0.0136319814485308,0.100000917338396,0.113632898786927
0.0159228279334109,0.014880637233102,0.100001205166514,0.114881842399616
0.0174752840000768,0.0162510354151946,0.100001521057519,0.116252556472713
0.0191791026167249,0.0177550457282752,0.100001867747506,0.117756913475782
0.0210490414451202,0.0193273324979948,0.100002457891042,0.119329790389037
0.0231012970008316,0.0209856161314808,0.100003285625137,0.120988901756617
0.0253536449397011,0.022805580372069,0.100004194062284,0.122809774434353
0.0278255940220712,0.024802988879356,0.100005191070932,0.124808179950288
0.0305385550883342,0.0269587063536723,0.100006391014144,0.126965097367816
0.0335160265093884,0.0291631514077877,0.100008176442476,0.129171327850264
0.0367837977182863,0.0315825271332767,0.100010135947867,0.131592663081144
0.0403701725859655,0.0342150973778887,0.100012357899114,0.134227455277003
0.0443062145758388,0.0368879641216214,0.100015477288671,0.136903441410292
0.0486260158006535,0.0398214320731955,0.100018900814858,0.139840332888054
0.0533669923120631,0.0428538171992278,0.10002329623547,0.142877113434698
0.0585702081805667,0.046098064694962,0.100028405986708,0.14612647068167
0.0642807311728432,0.0494429044223469,0.100034811204259,0.149477715626605
0.0705480231071864,0.0530097284640424,0.100042233499621,0.153051961963664
0.0774263682681127,0.0566373140199859,0.100051528491384,0.156688842511369
0.0849753435908644,0.0604120684298295,0.10006262503445,0.16047469346428
0.093260334688322,0.0643146937581479,0.100075888549377,0.164390582307525
0.102353102189903,0.0683092806742749,0.100091830180136,0.168401110854411
0.112332403297803,0.0723672040964541,0.100111011811496,0.17247821590795
0.123284673944207,0.0764661155943231,0.100134051966422,0.176600167560745
0.135304777457981,0.0805890710915148,0.100161632323488,0.180750703415003
0.148496826225446,0.0847237772995698,0.100194504920254,0.184918282219823
0.162975083462064,0.0888036775671357,0.100233969098522,0.189037646665658
0.178864952905743,0.0928401338177878,0.100280910672361,0.193121044490149
0.196304065004027,0.0967712360539343,0.100337062179245,0.19710829823318
0.215443469003188,0.100602275010632,0.100403793867155,0.201006068877787
0.236448941264541,0.104304313953475,0.100483093201045,0.204787407154519
0.259502421139974,0.107865041616513,0.100577115432628,0.208442157049141
0.28480358684358,0.111249458511838,0.100688834614409,0.211938293126247
0.312571584968824,0.114474933985627,0.100820841434323,0.215295775419949
0.343046928631492,0.11752468230066,0.100976857594364,0.218501539895024
0.376493580679247,0.120400554405158,0.10116086311822,0.221561417523378
0.413201240011534,0.123104478165072,0.101377486347672,0.224481964512744
0.453487850812858,0.12563845056595,0.101632075141144,0.227270525707094
0.497702356433211,0.128006512971116,0.101930671623518,0.229937184594634
0.546227721768434,0.130209646287094,0.102280287107393,0.232489933394487
0.599484250318941,0.132251397441434,0.102688631938177,0.234940029379611
0.657933224657568,0.134128150044483,0.103164852149263,0.237293002193747
0.722080901838546,0.135840939332763,0.103718813095115,0.239559752427878
0.792482898353917,0.137387430758376,0.104361861004733,0.241749291763108
0.869749002617783,0.138767396121043,0.105106569023455,0.243873965144498
0.954548456661834,0.139981018347238,0.105967211377897,0.245948229725134
1.04761575278966,0.141034400030029,0.106959233523839,0.247993633553868
1.14975699539774,0.141935967995114,0.108100005290448,0.250035973285562
1.26185688306602,0.14269914048152,0.109408634434004,0.252107774915524
1.38488637139387,0.14334291754386,0.110905826350613,0.254248743894474
1.51991108295293,0.143890592692324,0.112614077318112,0.256504670010436
1.66810053720006,0.144368930647837,0.114557747158559,0.258926677806396
1.83073828029537,0.144807630017319,0.11676248757835,0.261570117595669
2.00923300256505,0.145236797722339,0.11925530821906,0.264492105941399
2.20513073990305,0.145684801897859,0.122063895767231,0.26774869766509
2.42012826479438,0.146175013349797,0.125215891477833,0.27139090482763
2.65608778294669,0.146721921246926,0.128738044042928,0.275459965289854
2.91505306282518,0.147326590840811,0.132654698960598,0.279981289801408
3.19926713779738,0.147971997236212,0.136986359007521,0.284958356243734
3.51119173421513,0.148619361386415,0.141747836520585,0.290367197906999
3.85352859371053,0.149208181523511,0.146946462675124,0.296154644198635
4.2292428743895,0.149664728647421,0.152580601433945,0.302245330081366
4.64158883361278,0.149926918534358,0.158638534970973,0.30856545350533
5.09413801481638,0.149997907439145,0.16509746497388,0.315095372413024
5.59081018251222,0.149999988841027,0.171920519112985,0.321920507954012
6.13590727341317,0.149999999964206,0.179050459201829,0.329050459166035
6.73415065775082,0.149999999999934,0.186405449634627,0.336405449634561
7.39072203352578,0.15,0.19387776213077,0.34387776213077
8.11130830789687,0.15,0.20133540647747,0.35133540647747
8.90215085445039,0.15,0.208627499679882,0.358627499679882
9.77009957299225,0.15,0.215593583109834,0.365593583109834
10.7226722201032,0.15,0.222076561103635,0.372076561103635
11.76811952435,0.15,0.227937904958069,0.377937904958069
12.9154966501488,0.15,0.233072144407348,0.383072144407348
14.1747416292681,0.15,0.237418175254138,0.387418175254138
15.5567614393047,0.15,0.240964503758624,0.390964503758624
17.0735264747069,0.15,0.243747432492535,0.393747432492535
18.7381742286038,0.15,0.245842646164562,0.395842646164562
20.5651230834865,0.15,0.247352278289515,0.397352278289515
22.5701971963392,0.15,0.248390383411706,0.398390383411706
24.7707635599171,0.15,0.249069562375025,0.399069562375024
27.1858824273294,0.15,0.249490814765882,0.399490814765881
29.8364724028334,0.15,0.249737480840554,0.399737480840554
32.7454916287773,0.15,0.249873188381077,0.399873188381077
35.9381366380463,0.15,0.249942956092787,0.399942956092787
39.4420605943766,0.15,0.249976266751676,0.399976266751676
43.2876128108306,0.15,0.249990935696905,0.399990935696905
47.508101621028,0.15,0.249996848355915,0.399996848355915
52.1400828799968,0.15,0.249999011446752,0.399999011446752
57.2236765935022,0.15,0.249999723072329,0.399999723072328
62.8029144183425,0.15,0.249999931474822,0.399999931474822
68.926121043497,0.15,0.249999985202131,0.39999998520213
75.6463327554629,0.15,0.249999997248003,0.399999997248003
83.0217568131974,0.15,0.249999999565621,0.399999999565621
91.1162756115489,0.15,0.249999999942732,0.399999999942732
100,0.15,0.249999999993803,0.399999999993803


==> DATA/hydrograph_regime_3.dat <==
0.01,0.06,0.25,0.31
0.0109749876549306,0.0608774888894375,0.25,0.310877488889438
0.0120450354025878,0.061840531862329,0.25,0.311840531862329
0.0132194114846603,0.0628974703361942,0.25,0.312897470336194
0.0145082877849594,0.0640574590064635,0.25,0.314057459006463
0.0159228279334109,0.0653305451400698,0.25,0.31533054514007
0.0174752840000768,0.0667277556000692,0.25,0.316727755600069
0.0191791026167249,0.0682611923550524,0.25,0.318261192355052
0.0210490414451202,0.0698497235705474,0.25,0.319849723570547
0.0231012970008316,0.0715120505706736,0.25,0.321512050570674
0.0253536449397011,0.0733364524011579,0.25,0.323336452401158
0.0278255940220712,0.0753387311578777,0.25,0.325338731157878
0.0305385550883342,0.0774926066593956,0.25,0.327492606659396
0.0335160265093884,0.0796631833253442,0.25,0.329663183325344
0.0367837977182863,0.0820453885366307,0.25,0.332045388536631
0.0403701725859655,0.084632870233652,0.25,0.334632870233652
0.0443062145758388,0.0872153073832078,0.25,0.337215307383208
0.0486260158006535,0.0900495289668088,0.25,0.340049528966809
0.0533669923120631,0.0929391752903501,0.25,0.34293917529035
0.0585702081805667,0.0960116222285428,0.25,0.346011622228543
0.0642807311728432,0.099130856055227,0.25,0.349130856055227
0.0705480231071864,0.102432427753296,0.25,0.352432427753296
0.0774263682681127,0.105722318920897,0.25,0.355722318920897
0.0849753435908644,0.109095001274351,0.25,0.359095001274351
0.093260334688322,0.112521071559253,0.25,0.362521071559253
0.102353102189903,0.115952631990971,0.25,0.365952631990971
0.112332403297803,0.119350873260206,0.25,0.369350873260206
0.123284673944207,0.122684735291454,0.25,0.372684735291454
0.135304777457981,0.125929744971443,0.25,0.375929744971443
0.148496826225446,0.129067008845893,0.25,0.379067008845893
0.162975083462064,0.132021087083354,0.25,0.382021087083354
0.178864952905743,0.134801242604014,0.25,0.384801242604014
0.196304065004027,0.137343068527171,0.25,0.387343068527171
0.215443469003188,0.139653719962546,0.25,0.389653719962546
0.236448941264541,0.141708627553997,0.25,0.391708627553996
0.259502421139974,0.14350319702454,0.25,0.39350319702454
0.28480358684358,0.145017918250189,0.25,0.395017918250189
0.312571584968824,0.146282906974119,0.25,0.396282906974119
0.343046928631492,0.147303459840866,0.25,0.397303459840866
0.376493580679247,0.148104105022973,0.25,0.398104105022973
0.413201240011534,0.148712305973761,0.25,0.398712305973761
0.453487850812858,0.149157645478017,0.25,0.399157645478017
0.497702356433211,0.149471465214324,0.25,0.399471465214324
0.546227721768434,0.149682919176675,0.25,0.399682919176675
0.599484250318941,0.14981926918391,0.25,0.39981926918391
0.657933224657568,0.149902306415271,0.25,0.399902306415271
0.722080901838546,0.149950303238978,0.25,0.399950303238978
0.792482898353917,0.149976327777694,0.25,0.399976327777694
0.869749002617783,0.149989521289988,0.25,0.399989521289988
0.954548456661834,0.149995706402281,0.25,0.399995706402281
1.04761575278966,0.149998390025839,0.25,0.399998390025839
1.14975699539774,0.149999451647759,0.25,0.399999451647759
1.26185688306602,0.149999831571324,0.25,0.399999831571324
1.38488637139387,0.149999953899137,0.25,0.399999953899137
1.51991108295293,0.149999988900835,0.25,0.399999988900835
1.66810053720006,0.149999997668854,0.25,0.399999997668854
1.83073828029537,0.149999999580085,0.25,0.399999999580085
2.00923300256505,0.149999999935963,0.25,0.399999999935963
2.20513073990305,0.149999999991863,0.25,0.399999999991863
2.42012826479438,0.149999999999156,0.25,0.399999999999156
2.65608778294669,0.14999999999993,0.25,0.39999999999993
2.91505306282518,0.149999999999995,0.25,0.399999999999995
3.19926713779738,0.15,0.25,0.4
3.51119173421513,0.15,0.25,0.4
3.85352859371053,0.15,0.25,0.4
4.2292428743895,0.15,0.25,0.4
4.64158883361278,0.15,0.25,0.4
5.09413801481638,0.15,0.25,0.4
5.59081018251222,0.15,0.25,0.4
6.13590727341317,0.15,0.25,0.4
6.73415065775082,0.15,0.25,0.4
7.39072203352578,0.15,0.25,0.4
8.11130830789687,0.15,0.25,0.4
8.90215085445039,0.15,0.25,0.4
9.77009957299225,0.15,0.25,0.4
10.7226722201032,0.15,0.25,0.4
11.76811952435,0.15,0.25,0.4
12.9154966501488,0.15,0.25,0.4
14.1747416292681,0.15,0.25,0.4
15.5567614393047,0.15,0.25,0.4
17.0735264747069,0.15,0.25,0.4
18.7381742286038,0.15,0.25,0.4
20.5651230834865,0.15,0.25,0.4
22.5701971963392,0.15,0.25,0.4
24.7707635599171,0.15,0.25,0.4
27.1858824273294,0.15,0.25,0.4
29.8364724028334,0.15,0.25,0.4
32.7454916287773,0.15,0.25,0.4
35.9381366380463,0.15,0.25,0.4
39.4420605943766,0.15,0.25,0.4
43.2876128108306,0.15,0.25,0.4
47.508101621028,0.15,0.25,0.4
52.1400828799968,0.15,0.25,0.4
57.2236765935022,0.15,0.25,0.4
62.8029144183425,0.15,0.25,0.4
68.926121043497,0.15,0.25,0.4
75.6463327554629,0.15,0.25,0.4
83.0217568131974,0.15,0.25,0.4
91.1162756115489,0.15,0.25,0.4
100,0.15,0.25,0.4


==> DATA/pdm_components.dat <==
0,1.8172e-05,1.8172e-05,0
0.07,8.54281915981729e-05,1.89995038465803e-05,6.64286877515926e-05
0.14,0.00010008212806784,1.9957806116122e-05,8.01243219517176e-05
0.21,0.000104298419212215,2.08773202208039e-05,8.34210989914106e-05
0.28,0.000106414429912708,2.17592711707804e-05,8.46551587419273e-05
0.35,0.00010807394939157,2.26050916356674e-05,8.54688577559024e-05
0.42,0.000109602679153843,2.34161083713062e-05,8.61865707825365e-05
0.49,0.000111066667549427,2.4193558299097e-05,8.68731092503301e-05
0.56,0.000112480713172112,2.49386009124013e-05,8.75421122597106e-05
0.63,0.000113849407554404,2.56523278641263e-05,8.81970796902781e-05
0.7,0.000115175225297619,2.63357705818896e-05,8.88394547157298e-05
0.77,0.000116460124973175,2.69899064674561e-05,8.94702185057186e-05
0.84,0.000117705871313763,2.76156640559223e-05,9.00902072578409e-05
0.91,0.000118914104773283,2.82139273938991e-05,9.07001773793837e-05
0.98,0.000120086360625872,2.87855398196468e-05,9.13008208062247e-05
1.05,0.000121224077520756,2.9331307276925e-05,9.18927702438308e-05
1.12,0.000122328603437139,2.98520012593348e-05,9.24766021778043e-05
1.19,0.000123401200668891,3.03483614575739e-05,9.30528392113169e-05
1.26,0.000124443050211003,3.08210981648117e-05,9.36219520461909e-05
1.33,0.000125455255661134,3.12708944830431e-05,9.41843611780913e-05
1.4,0.00012643884669002,3.16984083643143e-05,9.47404383257052e-05
1.47,0.000127394782115835,3.21042745141287e-05,9.52905076017068e-05
1.54,0.000128323952608142,3.24891061794696e-05,9.5834846428672e-05
1.61,0.000129227183040038,3.28534968402545e-05,9.63736861997832e-05
1.68,0.000130105234501212,3.31980218203415e-05,9.69072126808707e-05
1.75,0.00013095880597889,3.35232398322266e-05,9.74355661466636e-05
1.82,0.000131788535708122,3.38296944681435e-05,9.79588412399784e-05
1.89,0.000132595002186961,3.41179156493013e-05,9.84770865376594e-05
1.96,0.000133378724845661,3.43884210444092e-05,9.89903038012515e-05
2.03,0.000134140164351622,3.46417174683956e-05,9.94984468832267e-05
2.1,0.000134879722523107,3.48783022723274e-05,0.00010000142025078
2.17,0.000135597741813944,3.50986647359786e-05,0.000100499077077965
2.24,0.000136294504318078,3.530328747533e-05,0.000100991216842748
2.31,0.000136970230225395,3.54926478785704e-05,0.000101477582346825
2.38,0.000137625075637584,3.56672195860133e-05,0.00010195785605157
2.45,0.000138259129622283,3.58274740319231e-05,0.00010243165559036
2.52,0.000138872410342262,3.59738820697818e-05,0.00010289852827248
2.59,0.000139464860038482,3.61069157073929e-05,0.000103357944331089
2.66,0.000140036338563818,3.6227049984946e-05,0.000103809288578872
2.73,0.000140586615044821,3.63347650385882e-05,0.000104251850006233
2.8,0.000141115357071455,3.64305484054493e-05,0.000104684808666006
2.87,0.000141622116543156,3.65148976455535e-05,0.000105107218897602
2.94,0.000142106310871214,3.65883233850863e-05,0.000105517987486128
3.01,0.000142567197536865,3.66513529301041e-05,0.000105915844606761
3.08,0.000143003838809302,3.67045346708713e-05,0.000106299304138431
3.15,0.000143415051283497,3.67484436153731e-05,0.000106666607668124
3.22,0.000143799330806723,3.67836885985647e-05,0.000107015642208159
3.29,0.000144154734932913,3.68109221050722e-05,0.000107343812827841
3.36,0.000144478685848982,3.68308544463072e-05,0.000107647831402675
3.43,0.000144767606621472,3.68442758923803e-05,0.000107923330729092
3.5,0.0001450161436009,3.68520954921532e-05,0.000108164048108747
3.57,0.000145215000919209,3.68554244344365e-05,0.000108359576484772
3.64,0.000145337351494052,3.68559005821649e-05,0.000108481450911887
3.71,0.000145368390713088,3.68559006639021e-05,0.000108512490049185
3.78,0.000145374501847139,3.68559006639021e-05,0.000108518601183236
3.85,0.000145375705036487,3.68559006639021e-05,0.000108519804372585
3.92,0.00014537594192617,3.68559006639021e-05,0.000108520041262268
3.99,0.000145375988566146,3.68559006639021e-05,0.000108520087902244
4.06,0.000145375997748848,3.68559006639021e-05,0.000108520097084946
4.13,0.000145375999556782,3.68559006639021e-05,0.00010852009889288
4.2,0.000145375999912737,3.68559006639021e-05,0.000108520099248835
4.27,0.000145375999982819,3.68559006639021e-05,0.000108520099318917
4.34,0.000145375999996617,3.68559006639021e-05,0.000108520099332715
4.41,0.000145375999999334,3.68559006639021e-05,0.000108520099335432
4.48,0.000145375999999869,3.68559006639021e-05,0.000108520099335967
4.55,0.000145375999999974,3.68559006639021e-05,0.000108520099336072
4.62,0.000145375999999995,3.68559006639021e-05,0.000108520099336093
4.69,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
4.76,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
4.83,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
4.9,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
4.97,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.04,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.11,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.18,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.25,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.32,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.39,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.46,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.53,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.6,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.67,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.74,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.81,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.88,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
5.95,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.02,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.09,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.16,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.23,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.3,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.37,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.44,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.51,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.58,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.65,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.72,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.79,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.86,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
6.93,0.000145375999999999,3.68559006639021e-05,0.000108520099336097
7,0.000145375999999999,3.68559006639021e-05,0.000108520099336097


==> DATA/pdm_r0_dependence.dat <==
0,3.75e-05,2.14285714285714e-05,1.5e-05,1.15384615384615e-05,9.375e-06
0.24,6.01159557898481e-05,4.02140491823594e-05,2.97714732791658e-05,2.40913092707526e-05,2.05109589288635e-05
0.48,7.79905283592545e-05,5.51046550906854e-05,4.1523534567741e-05,3.41104716713742e-05,2.94240959475964e-05
0.72,9.21177378173838e-05,6.69165576802493e-05,5.08884559505174e-05,4.21261510982164e-05,3.65792746041837e-05
0.96,0.00010328321023911,7.62948210341979e-05,5.83659632284221e-05,4.85574058464048e-05,4.23439151384468e-05
1.2,0.000112107866995976,8.37492764069033e-05,6.43510238313642e-05,5.37354510736872e-05,4.70084230278495e-05
1.44,0.000119082454719193,8.96828734375999e-05,6.91558090607813e-05,5.79220747433389e-05,5.0802334739631e-05
1.68,0.000124594836135163,9.4414087597687e-05,7.30270520002408e-05,6.13241927098827e-05,5.39070785669947e-05
1.92,0.000128951559439964,9.81946299686813e-05,7.61597663817019e-05,6.41053523674191e-05,5.64660601891522e-05
2.16,0.000132394905703996,0.000101223444206388,7.87080893246903e-05,6.63948245873493e-05,5.85926338206472e-05
2.4,0.000135116362327363,0.000103657769074181,8.07938509217878e-05,6.82947895550253e-05,6.0376402231218e-05
2.64,0.000137267271816259,0.000105621881742075,8.25133472318809e-05,6.98860161149771e-05,6.18881959845822e-05
2.88,0.000138967248067839,0.000107214008073726,8.39426933325373e-05,7.12323504571566e-05,6.3184008794809e-05
3.12,0.000140310828200267,0.000108511784188105,8.51420541188695e-05,7.23842637630305e-05,6.43081078477229e-05
3.36,0.000141372729841881,0.000109576573017792,8.6158988126693e-05,7.3381656098413e-05,6.52954920539815e-05
3.6,0.000142212006241737,0.000110456875911202,8.70310903323892e-05,7.42560724791264e-05,6.61738349383611e-05
3.84,0.000142875330270772,0.000111191029000715,8.7788080897356e-05,7.50324543460588e-05,6.69650202100583e-05
4.08,0.000143399589939663,0.000111809334283861,8.84534560134834e-05,7.57305238499425e-05,6.76863554073681e-05
4.32,0.000143813939772315,0.000112335743928697,8.90457926541173e-05,7.63658779263774e-05,6.83515311077055e-05
4.56,0.000144141422113618,0.000112789191468862,8.95797797884185e-05,7.69508530028811e-05,6.89713790444957e-05
4.8,0.000144400248533744,0.000113184643917089,9.00670334054149e-05,7.74952084243875e-05,6.95544712896277e-05
5.04,0.000144604812588981,0.000113533933305963,9.05167406715072e-05,7.80066666023853e-05,7.01075938216072e-05
5.28,0.000144766490259578,0.000113846413898503,9.09361690432053e-05,7.84913399252576e-05,7.06361208141357e-05
5.52,0.000144894272577636,0.000114129481616462,9.13310686468625e-05,7.89540681699894e-05,7.11443104587732e-05
5.76,0.000144995265626015,0.000114388984572093,9.17059903017513e-05,7.93986851784092e-05,7.16355387718255e-05
6,0.000145075085713613,0.000114629547533279,9.20645368716109e-05,7.98282296274434e-05,7.2112484386872e-05
6.24,0.000145138171703059,0.000114854828365695,9.24095619221765e-05,8.02451116139151e-05,7.25772746086278e-05
6.48,0.00014518803185962,0.000115067720712853,9.2743326731864e-05,8.06512443172014e-05,7.30316008495596e-05
6.72,0.000145227438948803,0.000115270514185121,9.30676243867393e-05,8.10481480610944e-05,7.34768098680244e-05
6.96,0.000145258584432191,0.00011546502096587,9.33838778604505e-05,8.14370325612406e-05,7.39139758810591e-05
7.2,0.000145283200336476,0.000115652675875314,9.36932175331133e-05,8.18188619314823e-05,7.43439575613358e-05
7.44,0.000145302655572929,0.000115834615456548,9.39965424596896e-05,8.21944060636122e-05,7.47674430872519e-05
7.68,0.000145318032063715,0.000116011740481766,9.42945687947111e-05,8.25642812373033e-05,7.51849857507211e-05
7.92,0.000145330184908502,0.00011618476535453,9.45878680660113e-05,8.29289822180243e-05,7.55970321021982e-05
8.16,0.000145339789937274,0.00011635425715534,9.48768974255146e-05,8.32889076274546e-05,7.60039441974131e-05
8.4,0.000145347381293811,0.000116520666501721,9.51620235591235e-05,8.36443799967634e-05,7.64060171823697e-05
8.64,0.000145353381139874,0.00011668435193892,9.54435415849807e-05,8.39956616174333e-05,7.68034931938603e-05
8.88,0.000145358123131982,0.000116845599217476,9.57216899908064e-05,8.43429670706602e-05,7.7196572347906e-05
9.12,0.000145361870976329,0.000117004636529623,9.59966624406667e-05,8.46864731315885e-05,7.75854214265931e-05
9.36,0.000145364833093711,0.000117161646551758,9.62686171074789e-05,8.50263265987519e-05,7.79701807457878e-05
9.6,0.000145367174209983,0.000117316775962536,9.65376840499685e-05,8.5362650483633e-05,7.83509695850708e-05
9.84,0.000145369024516602,0.000117470142965848,9.6803971044014e-05,8.56955489041388e-05,7.87278904812643e-05
10.08,0.000145370486910685,0.000117621843236932,9.70675681924254e-05,8.6025110953647e-05,7.91010326237791e-05
10.32,0.000145371642717206,0.000117771954622198,9.73285515692199e-05,8.63514137604149e-05,7.94704745400341e-05
10.56,0.000145372556211542,0.000117920540854066,9.75869861007949e-05,8.66745249070134e-05,7.98362862197418e-05
10.8,0.000145373278193888,0.000118067654487271,9.78429278439708e-05,8.69945043439544e-05,8.01985307956844e-05
11.04,0.000145373848814292,0.000118213339219891,9.80964257873352e-05,8.7311405903538e-05,8.05572658738966e-05
11.28,0.000145374299805438,0.000118357631728056,9.83475232758009e-05,8.76252784976656e-05,8.09125445867565e-05
11.52,0.000145374656247325,0.00011850056311631,9.85962591373674e-05,8.79361670658979e-05,8.12644164270139e-05
11.76,0.000145374937961989,0.000118642160064176,9.88426685744911e-05,8.82441133260589e-05,8.16129279086647e-05
12,0.00014537516061582,0.000118782445732632,9.90867838694209e-05,8.85491563687746e-05,8.19581230909377e-05
12.24,0.000145375336590787,0.00011892144048082,9.9328634942452e-05,8.8851333128638e-05,8.2300043994057e-05
12.48,0.000145375475673006,0.000119059162432759,9.95682497939534e-05,8.91506787578408e-05,8.26387309294486e-05
12.72,0.000145375585596957,0.000119195627925521,9.98056548545042e-05,8.9447226922695e-05,8.2974222762282e-05
12.96,0.000145375672475603,0.000119330851863707,0.000100040875262396,8.9741010039198e-05,8.33065571205137e-05
13.2,0.000145375741140341,0.000119464847999858,0.000100273935083704,9.0032059460384e-05,8.36357705616344e-05
13.44,0.000145375795409675,0.000119597629156342,0.000100504857486985,9.03204056255656e-05,8.39618987059133e-05
13.68,0.000145375838301567,0.000119729207400969,0.000100733664882058,9.06060781794164e-05,8.42849763431929e-05
13.92,0.000145375872201272,0.000119859594186025,0.000100960379030421,9.08891060672147e-05,8.46050375187062e-05
14.16,0.000145375898993982,0.000119988800458417,0.000101185021133232,9.11695176112066e-05,8.4922115602321e-05
14.4,0.000145375920169662,0.00012011683674695,0.000101407611901521,9.14473405720532e-05,8.52362433446377e-05
14.64,0.000145375936905909,0.000120243713231552,0.000101628171612384,9.17226021984392e-05,8.55474529226806e-05
14.88,0.00014537595013344,0.00012036943979821,0.000101846720154058,9.19953292673377e-05,8.58557759773383e-05
15.12,0.00014537596058785,0.000120494026082627,0.000102063277062208,9.2265548116838e-05,8.61612436442614e-05
15.36,0.000145375968850517,0.000120617481504937,0.000102277861549256,9.25332846731108e-05,8.64638865795646e-05
15.6,0.000145375975380935,0.000120739815297379,0.000102490492528207,9.27985644727029e-05,8.67637349813927e-05
15.84,0.000145375980542265,0.00012086103652638,0.000102701188632097,9.30614126811183e-05,8.70608186082014e-05
16.08,0.000145375984621535,0.000120981154110225,0.000102909968229984,9.33218541084712e-05,8.73551667944248e-05
16.32,0.000145375987845595,0.00012110017683323,0.000103116849440211,9.35799132227809e-05,8.76468084640367e-05
16.56,0.000145375990393738,0.000121218113357168,0.000103321850141454,9.38356141614031e-05,8.79357721424543e-05
16.8,0.000145375992407669,0.000121334972230487,0.000103524987982077,9.40889807409726e-05,8.82220859670719e-05
17.04,0.000145375993999383,0.000121450761895811,0.000103726280388077,9.43400364661428e-05,8.85057776967427e-05
17.28,0.000145375995257399,0.000121565490696067,0.000103925744569945,9.45888045373699e-05,8.87868747203523e-05
17.52,0.000145375996251674,0.000121679166879521,0.000104123397528649,9.48353078579236e-05,8.90654040647049e-05
17.76,0.000145375997037502,0.000121791798603957,0.000104319256060903,9.50795690402632e-05,8.93413924018106e-05
18,0.000145375997658583,0.00012190339394017,0.000104513336763889,9.53216104119178e-05,8.96148660557031e-05
18.24,0.000145375998149456,0.000122013960874918,0.000104705656039506,9.55614540209366e-05,8.98858510088553e-05
18.48,0.000145375998537418,0.000122123507313437,0.00010489623009826,9.57991216410036e-05,9.01543729082622e-05
18.72,0.000145375998844045,0.000122232041081618,0.000105085074962857,9.60346347762648e-05,9.04204570712494e-05
18.96,0.000145375999086388,0.000122339569927907,0.000105272206471539,9.62680146659186e-05,9.06841284910384e-05
19.2,0.000145375999277925,0.000122446101524985,0.000105457640281238,9.64992822885984e-05,9.09454118421038e-05
19.44,0.000145375999429306,0.000122551643471271,0.00010564139187054,9.67284583665919e-05,9.1204331485354e-05
19.68,0.000145375999548951,0.000122656203292286,0.000105823476542523,9.69555633699056e-05,9.14609114731539e-05
19.92,0.000145375999643512,0.000122759788441901,0.000106003909427478,9.71806175201972e-05,9.17151755542087e-05
20.16,0.000145375999718249,0.000122862406303495,0.000106182705485514,9.74036407946053e-05,9.19671471783115e-05
20.4,0.000145375999777318,0.000122964064191028,0.000106359879509097,9.76246529294557e-05,9.22168495009819e-05
20.64,0.000145375999824002,0.000123064769350067,0.000106535446125489,9.78436734239001e-05,9.24643053880005e-05
20.88,0.0001453759998609,0.000123164528958746,0.000106709419799139,9.80607215434473e-05,9.27095374198354e-05
21.12,0.000145375999890062,0.000123263350128695,0.000106881814834005,9.82758163234309e-05,9.29525678959816e-05
21.36,0.00014537599991311,0.000123361239905921,0.00010705264537582,9.84889765723953e-05,9.31934188392106e-05
21.6,0.000145375999931326,0.00012345820527167,0.000107221925414308,9.8700220875421e-05,9.34321119997368e-05
21.84,0.000145375999945724,0.000123554253143254,0.00010738966878536,9.89095675973784e-05,9.36686688593016e-05
22.08,0.000145375999957103,0.000123649390374859,0.000107555889173166,9.91170348861237e-05,9.39031106351877e-05
22.32,0.000145375999966096,0.000123743623758333,0.000107720600112289,9.93226406756343e-05,9.41354582841539e-05
22.56,0.000145375999973204,0.000123836960023949,0.000107883814989732,9.95264026890911e-05,9.43657325062982e-05
22.8,0.000145375999978822,0.000123929405841169,0.000108045547046939,9.97283384418989e-05,9.45939537488565e-05
23.04,0.000145375999983262,0.000124020967819367,0.000108205809381781,9.99284652446625e-05,9.48201422099312e-05
23.28,0.000145375999986771,0.000124111652508564,0.000108364614950497,0.000100126800206107,9.50443178421506e-05
23.52,0.000145375999989544,0.000124201466400134,0.000108521976569602,0.000100323360235949,9.52665003562794e-05
23.76,0.000145375999991736,0.000124290415927503,0.000108677906917781,0.000100518162047716,9.5486709224746e-05
24,0.000145375999993469,0.00012437850746684,0.000108832418537723,0.000100711222161531,9.57049636851277e-05


==> DATA/validation_data/benchmark_validation_1.dat <==
0,0.000711541513286293
0.8,0.243425296680923
1.6,0.493505660081248
2.4,0.621205060777393
3.2,0.635507867543698
4,0.645835723646085
4.8,0.652439781971933
5.6,0.65802438899346
6.4,0.665161610392266
7.2,0.670340115640868
8,0.674319270229838
8.8,0.680675261866372
9.6,0.685722165408848
10.4,0.687316016749987
11.2,0.690531795953353
12,0.694301300544994
12.8,0.699493022280139
13.6,0.702635663938207
14.4,0.7042457077163
15.2,0.708428549402038
16,0.71347576557369
16.8,0.713232853450014
17.6,0.717704918370967
18.4,0.721654706053654
19.2,0.722317866721558
20,0.727079874643409
20.8,0.728931029146862
21.6,0.731925849096382
22.4,0.733540697862787
23.2,0.736860643948677
24,0.739402426435878
24.8,0.741348803107144
25.6,0.744715003265728
26.4,0.746233846392114
27.2,0.749545962273845
28,0.752201540000016
28.8,0.752402870767515
29.6,0.757771813146678
30.4,0.757698989302243
31.2,0.760330845358235
32,0.764011248692959
32.8,0.764181083878391
33.6,0.767273562581661
34.4,0.770628303166994
35.2,0.770615218938161
36,0.774092581042393
36.8,0.777375886607444
37.6,0.776806141584703
38.4,0.779942624679935
39.2,0.784263728917806
40,0.784429011608737
40.8,0.785248795673041
41.6,0.787548366397217
42.4,0.791499761408026
43.2,0.793254197184111
44,0.793721863898188
44.8,0.796040721233012
45.6,0.797615069948737
46.4,0.799915863431503
47.2,0.802840620124201
48,0.805368159177097
48.8,0.80650172188004
49.6,0.807344137254312
50.4,0.809863562611625
51.2,0.810709244549317
52,0.81219254229665
52.8,0.814384584747962
53.6,0.816833483635277
54.4,0.818544126304724
55.2,0.820015570912955
56,0.822781831126541
56.8,0.824592036752708
57.6,0.826109695814395
58.4,0.827201446517607
59.2,0.829891972310827
60,0.831418370578707
60.8,0.832576099476883
61.6,0.833721683093907
62.4,0.836433656328653
63.2,0.837517202900732
64,0.838992853141711
64.8,0.84112497707626
65.6,0.844164363828976
66.4,0.845955733090766
67.2,0.84763031727275
68,0.849288315968771
68.8,0.850986664616359
69.6,0.851778624409288
70.4,0.852519183547721
71.2,0.854853773918951
72,0.857943918113757
72.8,0.85998849382004
73.6,0.86058901365663
74.4,0.861138150927998
75.2,0.863508684225736
76,0.865480254295357
76.8,0.867839050393469
77.6,0.869244288959947
78.4,0.870097779758892
79.2,0.870359195358272
80,0.872769726783805
80.8,0.875943623364495
81.6,0.878235306783705
82.4,0.876981344540795
83.2,0.878250061182127
84,0.882052596634684
84.8,0.884719512970417
85.6,0.883324617307297
86.4,0.885121337654688
87.2,0.888930285035987
88,0.889628516103907
88.8,0.88938835025697
89.6,0.893462334534019
90.4,0.893381831793373
91.2,0.894167759124462
92,0.89809614843058
92.8,0.897796568727799
93.6,0.899903327683768
94.4,0.901217099165669
95.2,0.902869932385498
96,0.905649056535728
96.8,0.904977561666709
97.6,0.907653566504909
98.4,0.908477580744757
99.2,0.911087841442664
100,0.912482518799475
100.8,0.912215970740109
101.6,0.915844168865555
102.4,0.915296231561322
103.2,0.919472763653055
104,0.918124967347631
104.8,0.921323355891605
105.6,0.921008299396541
106.4,0.924571312010424
107.2,0.924822962490017
108,0.926661644089049
108.8,0.927152589072367
109.6,0.929560064469885
110.4,0.930825908637724
111.2,0.932671317371468
112,0.932484106079214
112.8,0.935115480277965
113.6,0.9351018354976
114.4,0.939385872217218
115.2,0.937074612252118
116,0.941095349271692
116.8,0.940177420306448
117.6,0.942070492542643
118.4,0.944878021622417
119.2,0.94455674236928
120,0.946567445424838
120.8,0.947344660613748
121.6,0.946929560302529
122.4,0.950535405545915
123.2,0.951445104537966
124,0.951357201215517
124.8,0.953487916234205
125.6,0.95381208278043
126.4,0.953241231011207
127.2,0.95790438739873
128,0.957317017427746
128.8,0.957378953387508
129.6,0.959594659199164
130.4,0.960273816842252
131.2,0.95930312043412
132,0.961499409992572
132.8,0.963823012446071
133.6,0.963593597157403
134.4,0.963978049350463
135.2,0.965530683078855
136,0.966691045966597
136.8,0.966306116377576
137.6,0.966345097030488
138.4,0.969019063482483
139.2,0.969710542837139
140,0.969310178376623
140.8,0.970134611877658
141.6,0.971726027607715
142.4,0.972639208315725
143.2,0.972592205011916
144,0.972439908882106
144.8,0.973036558971198
145.6,0.975068057260385
146.4,0.97475605598184
147.2,0.973851624974748
148,0.975560674706451
148.8,0.97726798290612
149.6,0.978102258562226
150.4,0.978011584698877
151.2,0.977757147089576
152,0.978008109144947
152.8,0.978845725446534
153.6,0.97984103421193
154.4,0.980481016590615
155.2,0.980578318437183
156,0.980044815760414
156.8,0.980005385703699
157.6,0.982250011554994
158.4,0.982980194800743
159.2,0.982761922524393
160,0.982327578025215
160.8,0.982609458453629
161.6,0.983457832655151
162.4,0.984409060588993
163.2,0.98506666628835
164,0.985278524964191
164.8,0.985151653100066
165.6,0.984958914698313
166.4,0.984974159953438
167.2,0.985329483327514
168,0.985966983718091


==> DATA/validation_data/benchmark_validation_1_zoomed.dat <==
0,0.000711541513286293
0.08,0.0229524414642838
0.16,0.0457908786187319
0.24,0.0691690764871961
0.32,0.0930322140508805
0.4,0.117326851454182
0.48,0.142000363719048
0.56,0.167000329376012
0.64,0.192273959605826
0.72,0.217767442735674
0.8,0.243425296680923
0.88,0.269189641291811
0.96,0.294999365737843
1.04,0.320789087323372
1.12,0.346487743749318
1.2,0.37201699449354
1.28,0.397289101486346
1.36,0.422203332896093
1.44,0.446642597030126
1.52,0.470468480652791
1.6,0.493505660081248
1.68,0.515528016168265
1.76,0.536236699508775
1.84,0.555181406570491
1.92,0.57158398370921
2,0.584578384231838
2.08,0.595792636219849
2.16,0.609687241914899
2.24,0.617793761148866
2.32,0.615358905800737
2.4,0.621205060777393
2.48,0.623196442907279
2.56,0.622244668940791
2.64,0.627635937223969
2.72,0.628651920493868
2.8,0.62881512151925
2.88,0.631301041347497
2.96,0.632809014207188
3.04,0.633050912562106
3.12,0.633597555059251
3.2,0.635507867543698
3.28,0.638071729417006
3.36,0.639609979354061
3.44,0.639581540683025
3.52,0.63919314377362
3.6,0.639794897173518
3.68,0.641419108513759
3.76,0.643166073796661
3.84,0.64434398553062
3.92,0.645031457834214
4,0.645835723646085
4.08,0.646872464482646
4.16,0.64748605955933
4.24,0.647450036947765
4.32,0.64771006954225
4.4,0.649176034554352
4.48,0.651225947172484
4.56,0.65228691944641
4.64,0.651919714234719
4.72,0.651533119187522
4.8,0.652439781971933
4.88,0.654184196464563
4.96,0.655134910567591
5.04,0.654724795942859
5.12,0.654349175302258
5.2,0.655587132507733
5.28,0.658027728368375
5.36,0.659615457786185
5.44,0.65918554202629
5.52,0.657951909163619
5.6,0.65802438899346
5.68,0.659780703145337
5.76,0.66144439035401
5.84,0.661631713673899
5.92,0.661076876861149
6,0.661491511087174
6.08,0.663101337182894
6.16,0.664415064200358
6.24,0.664494424888766
6.32,0.664303285507636
6.4,0.665161610392266
6.48,0.666651292566365
6.56,0.667101292211999
6.64,0.666110777430983
6.72,0.665412718916337
6.8,0.666601972636292
6.88,0.668827872852255
6.96,0.669826691469846
7.04,0.669166590227685
7.12,0.668831275481212
7.2,0.670340115640868
7.28,0.672472800674969
7.36,0.672802032288691
7.44,0.671354399282325
7.52,0.67065477057041
7.6,0.672186858911861
7.68,0.674293256244952
7.76,0.674519737228903
7.84,0.673124008592906
7.92,0.672645931685893
8,0.674319270229838
8.08,0.676454379322485
8.16,0.676961801308697
8.24,0.676339542764075
8.32,0.676551646097574
8.4,0.677887955253317
8.48,0.678654102673239
8.56,0.678091961406284
8.64,0.677768940979985
8.72,0.679055087310268
8.8,0.680675261866372
8.88,0.680468492531167
8.96,0.678887627465047
9.04,0.678669572810925
9.12,0.680841517847856
9.2,0.68301958561994
9.28,0.682797681677382
9.36,0.681364606182832
9.44,0.681749902294085
9.52,0.684214514114698
9.6,0.685722165408848
9.68,0.684554130360542
9.76,0.683187506219428
9.84,0.68425853887858
9.92,0.686469385094095
10,0.686869358772928
10.08,0.685521656909002
10.16,0.685102554579881
10.24,0.686516716880539
10.32,0.687718487305614
10.4,0.687316016749987
10.48,0.686802893243604
10.56,0.687865851643965
10.64,0.689521062610884
10.72,0.689866336672159
10.8,0.689346636955513
10.88,0.689848065970899
10.96,0.691308771114266
11.04,0.691783909453055
11.12,0.690875417642067
11.2,0.690531795953353
11.28,0.691831117090971
11.36,0.693353062994042
11.44,0.693170276240145
11.52,0.691926026229641
11.6,0.691936363716883
11.68,0.693592186133333
11.76,0.694717159933347
11.84,0.694028883616488
11.92,0.693227753918643
12,0.694301300544994
12.08,0.696324126245717
12.16,0.696910743850947
12.24,0.696046967429902
12.32,0.6959873576325
12.4,0.697457266916658
12.48,0.698510713238228
12.56,0.697895532377906
12.64,0.697198218998591
12.72,0.698115798858289
12.8,0.699493022280139
12.88,0.699346951556268
12.96,0.69836327357885
13.04,0.69879152045462
13.12,0.700518328392717
13.2,0.701025658990826
13.28,0.699664481706204
13.36,0.699024003120142
13.44,0.700804155605681
13.52,0.702881291321804
13.6,0.702635663938207
13.68,0.701285797864929
13.76,0.701917873914893
13.84,0.704310392903931
13.92,0.705191787504171
14,0.703688117302008
14.08,0.702795396764549
14.16,0.704374058037245
14.24,0.706117859859085
14.32,0.705559646646887
14.4,0.7042457077163
14.48,0.704931694072215
14.56,0.70675846972506
14.64,0.706890268582067
14.72,0.705549446621431
14.8,0.705566633830416
14.88,0.707367105917981
14.96,0.708161420740108
15.04,0.706943584151201
15.12,0.706454047142369
15.2,0.708428549402038
15.28,0.710358533553992
15.36,0.709698937189235
15.44,0.708389701571725
15.52,0.709529319578848
15.6,0.711858527210128
15.68,0.711803722615921
15.76,0.709784482595948
15.84,0.709668420495074
15.92,0.712156071959358
16,0.71347576557369
16.08,0.711837195952842
16.16,0.710494906332556
16.24,0.712092396307016
16.32,0.714164651655539
16.4,0.713534774202689
16.48,0.711910881219756
16.56,0.712520603201537
16.64,0.714522624042728
16.72,0.714652902567485
16.8,0.713232853450014
16.88,0.713585275493429
16.96,0.715941960250166
17.04,0.716897673592194
17.12,0.715569681832139
17.2,0.715223235032154
17.28,0.717268387271527
17.36,0.718565496399484
17.44,0.717151232855126
17.52,0.715986972491287
17.6,0.717704918370967
17.68,0.719728480562318
17.76,0.718795023388592
17.84,0.716927302617929
17.92,0.717914510337344
18,0.720476697231573
18.08,0.720437471003146
18.16,0.718221501734807
18.24,0.718138320546904
18.32,0.720661008777406
18.4,0.721654706053654
18.48,0.719837127812381
18.56,0.718932996633938
18.64,0.720933479618824
18.72,0.722715631687383
18.8,0.721911951519243
18.88,0.721116865462611
18.96,0.722785475590869
19.04,0.724522040772406
19.12,0.723625149531321
19.2,0.722317866721558
19.28,0.723629574229101
19.36,0.725619287978969
19.44,0.724924639790264
19.52,0.723190819195004
19.6,0.724132170132249
19.68,0.726537462142099
19.76,0.726340743005735
19.84,0.724219920478008
19.92,0.724472546142369
20,0.727079874643409
20.08,0.727626140950061
20.16,0.725461863423197
20.24,0.724948439390158
20.32,0.727380118637204
20.4,0.728509728744648
20.48,0.726741808674458
20.56,0.725991760902614
20.64,0.728178718111338
20.72,0.729856266256846
20.8,0.728931029146862
20.88,0.728320013120544
20.96,0.7299247774007
21.04,0.731094753649424
21.12,0.730129620118392
21.2,0.729567721582156
21.28,0.730978317946973
21.36,0.731916733343553
21.44,0.730949317624472
21.52,0.730498837299648
21.6,0.731925849096382
21.68,0.732811861220775
21.76,0.73180295183522
21.84,0.731299339285835
21.92,0.732690117436489
22,0.733626171057309
22.08,0.732677916069321
22.16,0.732113705130964
22.24,0.733384637851069
22.32,0.734328687002192
22.4,0.733540697862787
22.48,0.732911368407013
22.56,0.734068875628948
22.64,0.735442779633437
22.72,0.735191857665064
22.8,0.734728338708395
22.88,0.735928628291997
22.96,0.737328002878643
23.04,0.73684426018615
23.12,0.735926044999373
23.2,0.736860643948677
23.28,0.738285917245905
23.36,0.737794204355893
23.44,0.736758907744016
23.52,0.737729416412827
23.6,0.739283632925468
23.68,0.738660862344283
23.76,0.737408256087294
23.84,0.738532123375881
23.92,0.740170965341162
24,0.739402426435878


==> DATA/validation_data/benchmark_validation_2.dat <==
0,0.000304946362836983
0.8,0.291341085218792
1.6,0.602513868891659
2.4,0.640754116111436
3.2,0.655379474363575
4,0.666777197329327
4.8,0.676956306551372
5.6,0.683251143290881
6.4,0.690788709270084
7.2,0.699371806158533
8,0.70560016901326
8.8,0.710354627773365
9.6,0.717499023363282
10.4,0.721534017424962
11.2,0.728582321126934
12,0.733191969750962
12.8,0.738632370367392
13.6,0.743317173662602
14.4,0.746173356917259
15.2,0.751196205991516
16,0.756936583088385
16.8,0.76243843675574
17.6,0.76600806774891
18.4,0.769984202169516
19.2,0.774707916896856
20,0.779535875344936
20.8,0.782213212167052
21.6,0.786934862657406
22.4,0.791499494509933
23.2,0.794602436018515
24,0.797609269636777
24.8,0.801726304215668
25.6,0.805767253246019
26.4,0.810180874981439
27.2,0.813804765306786
28,0.81617646866804
28.8,0.8214462718092
29.6,0.824751979196174
30.4,0.82734168333052
31.2,0.832223472325171
32,0.83544563896506
32.8,0.839013662912942
33.6,0.842358229607235
34.4,0.845205761695781
35.2,0.849242491756356
36,0.852926197417934
36.8,0.856021363766494
37.6,0.859615355633679
38.4,0.861226539930922
39.2,0.867026022560145
40,0.870523126530939
40.8,0.871410086079129
41.6,0.876088430565369
42.4,0.878719682545977
43.2,0.883817135622128
44,0.885584283822548
44.8,0.889505832599629
45.6,0.892796495310059
46.4,0.895166565026542
47.2,0.899073582237215
48,0.900722943841655
48.8,0.905337971073828
49.6,0.907452666657818
50.4,0.911978439138879
51.2,0.914138456818356
52,0.918687447753135
52.8,0.920498254395203
53.6,0.923228594756722
54.4,0.926262567587558
55.2,0.929416971658851
56,0.934312747339365
56.8,0.935201143217137
57.6,0.938852986997156
58.4,0.941723705259618
59.2,0.94542749085462
60,0.945872610240068
60.8,0.951066861065265
61.6,0.952231331847999
62.4,0.953062286150254
63.2,0.958061214279873
64,0.958173534580539
64.8,0.962556962169641
65.6,0.962722294213168
66.4,0.965276248708946
67.2,0.967257178438767
68,0.969416588126861
68.8,0.969624347718212
69.6,0.97132748378034
70.4,0.973903288237765
71.2,0.974159805521483
72,0.976187236944093
72.8,0.975274509675543
73.6,0.978776970132756
74.4,0.979267742415788
75.2,0.979437148805256
76,0.981000566585255
76.8,0.981087562933706
77.6,0.981422919191619
78.4,0.982910939448039
79.2,0.983806142749813
80,0.984138086568176
80.8,0.985320415460865
81.6,0.985862881232895
82.4,0.98573049714753
83.2,0.98622910869013
84,0.987178997839321
84.8,0.987377715141561
85.6,0.986945290351234
86.4,0.988812921815096
87.2,0.988872644641613
88,0.988734205261364
88.8,0.989831616091264
89.6,0.990487360719768
90.4,0.990267645035795
91.2,0.990263021225217
92,0.99095772385174
92.8,0.991596255718917
93.6,0.99155997167117
94.4,0.991347415298684
95.2,0.991697990158869
96,0.992406793022193
96.8,0.992688731589661
97.6,0.992435883526978
98.4,0.992365101635973
99.2,0.992883566920246
100,0.99348116423487
100.8,0.993529694432248
101.6,0.992900457541037
102.4,0.993471226180985
103.2,0.994237306398944
104,0.994526210789064
104.8,0.994217390862023
105.6,0.994300577671319
106.4,0.994879492057552
107.2,0.995382552411927
108,0.995361878745282
108.8,0.995060969388616
109.6,0.995065459770189
110.4,0.995544060311543
111.2,0.99604624591325
112,0.996092859613682
112.8,0.995783475454056
113.6,0.995657429733392
114.4,0.996011031732197
115.2,0.996538689293534
116,0.996721436879303
116.8,0.996463525560738
117.6,0.996200834069922
118.4,0.996365699943761
119.2,0.996870559284336
120,0.997222110105914
120.8,0.997109909677153
121.6,0.996768246058935
122.4,0.996694588775718
123.2,0.997068022786483
124,0.997547882086927
124.8,0.997671555537796
125.6,0.997383910837696
126.4,0.997095671277018
127.2,0.997213550336348
128,0.997683093803232
128.8,0.998054890416697
129.6,0.997988339834575
130.4,0.99762857810952
131.2,0.997442466758716
132,0.997702578438589
132.8,0.99819107715666
133.6,0.998440442805539
134.4,0.998241665421357
135.2,0.997869123432439
136,0.997782579133641
136.8,0.998133253706732
137.6,0.998604542925851
138.4,0.998750246371211
139.2,0.998467557203615
140,0.998105153188216
140.8,0.998094684863436
141.6,0.998498140043322
142.4,0.998944502502557
143.2,0.999016074384104
144,0.998681978575556
144.8,0.998330320573217
145.6,0.998367266479102
146.4,0.998799865511733
147.2,0.99922926671528
148,0.999257197901605
148.8,0.998891777059793
149.6,0.998540219300676
150.4,0.998596496514013
151.2,0.99904381408207
152,0.999471188040417
152.8,0.999484354991703
153.6,0.999100890167518
154.4,0.998734423674217
155.2,0.998783247945023
156,0.999234714999692
156.8,0.999676611658917
157.6,0.999702401900378
158.4,0.999312557210892
159.2,0.998916572961686
160,0.998932180444193
160.8,0.999376278489481
161.6,0.999846798517475
162.4,0.999875572009825
163.2,0.998950834085951
164,0.999016270560942
164.8,0.999646237693088
165.6,1.00004786780603
166.4,0.999930778754617
167.2,0.999547498486683
168,0.999316984047861


==> DATA/validation_data/benchmark_validation_2_zoomed.dat <==
0,0.000304946362836983
0.08,0.0231783923095663
0.16,0.0478281016658787
0.24,0.0740866807259617
0.32,0.101804555745315
0.4,0.130843784326691
0.48,0.161073659584245
0.56,0.192367111516363
0.64,0.224597320982167
0.72,0.257634310021247
0.8,0.291341085218792
0.88,0.325568801190002
0.96,0.360150257395671
1.04,0.394889842211023
1.12,0.429548888633374
1.2,0.463819361401161
1.28,0.497270702894105
1.36,0.529240229359493
1.44,0.558477379103217
1.52,0.582513990111822
1.6,0.602513868891659
1.68,0.618890892660659
1.76,0.61853859031979
1.84,0.626052389393357
1.92,0.627085042296786
2,0.630572390980394
2.08,0.633605000088311
2.16,0.635304362096805
2.24,0.637215203804331
2.32,0.639822814632948
2.4,0.640754116111436
2.48,0.643670414418829
2.56,0.644267560444132
2.64,0.646255777454319
2.72,0.647740864660186
2.8,0.649803194365878
2.88,0.649979293121624
2.96,0.651819392423043
3.04,0.653775464679678
3.12,0.654833410388348
3.2,0.655379474363575
3.28,0.656677737637965
3.36,0.658241386887763
3.44,0.660147833136548
3.52,0.660227188489037
3.6,0.661235651880992
3.68,0.662314529501418
3.76,0.663541715972544
3.84,0.665882002060182
3.92,0.665325803546038
4,0.666777197329327
4.08,0.66721451815732
4.16,0.668064622168208
4.24,0.67085597312812
4.32,0.670287272136939
4.4,0.672225169078007
4.48,0.671774021630685
4.56,0.672678509627251
4.64,0.674320044976314
4.72,0.674938139685047
4.8,0.676956306551372
4.88,0.676903936436351
4.96,0.677310659178244
5.04,0.67828054605483
5.12,0.678675511127016
5.2,0.679718753710467
5.28,0.682129555765195
5.36,0.68148187939948
5.44,0.683326050015026
5.52,0.682968703657419
5.6,0.683251143290881
5.68,0.685093914613935
5.76,0.684454886763876
5.84,0.687309901213963
5.92,0.687878333502005
6,0.687511883121641
6.08,0.689477383262528
6.16,0.68834450189317
6.24,0.689756765003267
6.32,0.690479800593326
6.4,0.690788709270084
6.48,0.69324238321142
6.56,0.693410417970398
6.64,0.693578831006629
6.72,0.69465332116076
6.8,0.694632719495752
6.88,0.694730447782695
6.96,0.696531910162568
7.04,0.695874159712257
7.12,0.698487362876091
7.2,0.699371806158533
7.28,0.698488956566077
7.36,0.700755553047209
7.44,0.699681993380226
7.52,0.700369735467729
7.6,0.701779083124901
7.68,0.700874576066671
7.76,0.703048561594439
7.84,0.704433271128391
7.92,0.704165618448063
8,0.70560016901326
8.08,0.705468226224271
8.16,0.705583758930342
8.24,0.706610200081042
8.32,0.706630990472233
8.4,0.706888162110555
8.48,0.708651953987689
8.56,0.70938408601336
8.64,0.710035769278474
8.72,0.711459911900127
8.8,0.710354627773365
8.88,0.711616541918054
8.96,0.712354599096645
9.04,0.711227628930806
9.12,0.713289412816604
9.2,0.713127844463211
9.28,0.713850890903652
9.36,0.716341464935379
9.44,0.715850117707106
9.52,0.716198640408646
9.6,0.717499023363282
9.68,0.716702797665906
9.76,0.717528893929112
9.84,0.718400378180059
9.92,0.717734902354342
10,0.718931490846003
10.08,0.720479051918602
10.16,0.720628124866052
10.24,0.721982031208497
10.32,0.722704762989857
10.4,0.721534017424962
10.48,0.72338928483033
10.56,0.723464087728512
10.64,0.722489975485919
10.72,0.72477517130216
10.8,0.724028722153045
10.88,0.72445683989937
10.96,0.727283817293792
11.04,0.726906080401971
11.12,0.727344743124311
11.2,0.728582321126934
11.28,0.728035792636159
11.36,0.728336769322447
11.44,0.729497112220363
11.52,0.729086979750234
11.6,0.729236724073201
11.68,0.730562856028866
11.76,0.730792850350838
11.84,0.731822674412543
11.92,0.733642316926031
12,0.733191969750962
12.08,0.733223540468492
12.16,0.73477753298556
12.24,0.733909956718396
12.32,0.734329793927538
12.4,0.735775813764942
12.48,0.734579146943636
12.56,0.735549487384495
12.64,0.737059315302214
12.72,0.73687383258184
12.8,0.738632370367392
12.88,0.739597135057075
12.96,0.73871609533153
13.04,0.739525965975661
13.12,0.740513236757877
13.2,0.739754018743644
13.28,0.740290213600963
13.36,0.741542920615017
13.44,0.740551605651968
13.52,0.741282470553102
13.6,0.743317173662602
13.68,0.743063749160642
13.76,0.744216454052505
13.84,0.745746557602069
13.92,0.744395340216856
14,0.745068606400724
14.08,0.74670355601157
14.16,0.745264453346593
14.24,0.7460166351207
14.32,0.74745719412591
14.4,0.746173356917259
14.48,0.747044764089056
14.56,0.748919370218011
14.64,0.748951036434791
14.72,0.749825305149348
14.8,0.751180539110435
14.88,0.750620485404449
14.96,0.750468401558006
15.04,0.751953905801462
15.12,0.751799527550289
15.2,0.751196205991516
15.28,0.752656843758044
15.36,0.752784015558826
15.44,0.752075765274706
15.52,0.753797188029441
15.6,0.755091241889301
15.68,0.755066565824915
15.76,0.75622375690282
15.84,0.7568610168794
15.92,0.75607053204234
16,0.756936583088385
16.08,0.757797826110375
16.16,0.757028965547036
16.24,0.757605765977327
16.32,0.758580117931611
16.4,0.758024525869567
16.48,0.758325814095582
16.56,0.760077647201328
16.64,0.760732125083153
16.72,0.760978627703694
16.8,0.76243843675574
16.88,0.762376712493302
16.96,0.761628906763826
17.04,0.76314720509133
17.12,0.763479424721043
17.2,0.762400494840854
17.28,0.763738847652372
17.36,0.764431351659998
17.44,0.76324612693352
17.52,0.764388122218065
17.6,0.76600806774891
17.68,0.76585835720494
17.76,0.766981822224518
17.84,0.768407071481138
17.92,0.767583810897486
18,0.767548136564574
18.08,0.76896287133392
18.16,0.768892985184375
18.24,0.768304115401792
18.32,0.769315466706289
18.4,0.769984202169516
18.48,0.769201548844656
18.56,0.769718388338614
18.64,0.771290881453613
18.72,0.771569342394353
18.8,0.772273992538688
18.88,0.773784369696174
18.96,0.773636644166764
19.04,0.773131224660807
19.12,0.774259365727262
19.2,0.774707916896856
19.28,0.773997542860207
19.36,0.774726682785927
19.44,0.775608262035221
19.52,0.774939498836257
19.6,0.775128735709334
19.68,0.776482373356245
19.76,0.776753270103295
19.84,0.777267687743614
19.92,0.779123991729403
20,0.779535875344936
20.08,0.77856767094766
20.16,0.779439857846495
20.24,0.780623510030427
20.32,0.779662278602195
20.4,0.779726169730617
20.48,0.781398352348643
20.56,0.780847995810019
20.64,0.780133706494551
20.72,0.781815078098049
20.8,0.782213212167052
20.88,0.781663047151254
20.96,0.783710818975142
21.04,0.785364932796692
21.12,0.784337834721101
21.2,0.784419205119992
21.28,0.786007671293624
21.36,0.785720855763645
21.44,0.785024758156462
21.52,0.786188083126607
21.6,0.786934862657406
21.68,0.786066096568006
21.76,0.786266190950012
21.84,0.787589475420849
21.92,0.787475749442126
22,0.787337384043275
22.08,0.789353345282146
22.16,0.790762778653647
22.24,0.790051727984353
22.32,0.790260735216975
22.4,0.791499494509933
22.48,0.791293199540405
22.56,0.790852481414691
22.64,0.791900578225751
22.72,0.792393278199921
22.8,0.791698645113889
22.88,0.792099654098782
22.96,0.793161813954244
23.04,0.79287440770242
23.12,0.792744421749838
23.2,0.794602436018515
23.28,0.796050717012568
23.36,0.795578817976206
23.44,0.795931069404769
23.52,0.797243426956872
23.6,0.796805977797329
23.68,0.796239264307045
23.76,0.79763307545826
23.84,0.798163652831071
23.92,0.797048918771608
24,0.797609269636777


==> DATA/validation_data/benchmark_validation_3.dat <==
0,0.000194056776350807
0.8,0.33539539029294
1.6,0.627811601517584
2.4,0.654183555483886
3.2,0.670112863685695
4,0.683834307314265
4.8,0.694213315053094
5.6,0.704533132877037
6.4,0.713024517414137
7.2,0.721578391797048
8,0.729608514098647
8.8,0.73815316633007
9.6,0.744222891575401
10.4,0.751388062451852
11.2,0.760415632259369
12,0.766523388171793
12.8,0.772247446852872
13.6,0.778480570628452
14.4,0.784391589288935
15.2,0.791419936537556
16,0.797861779035458
16.8,0.804219151853307
17.6,0.809025994530431
18.4,0.81516291006428
19.2,0.820614663127715
20,0.826408065454334
20.8,0.831235778778869
21.6,0.837759802756572
22.4,0.842891654456208
23.2,0.847706492260869
24,0.853155254044475
24.8,0.858790214111581
25.6,0.864447010507356
26.4,0.869770260773418
27.2,0.875093290432034
28,0.880162159820862
28.8,0.885378839276553
29.6,0.890705545988434
30.4,0.896069481938411
31.2,0.900469092993151
32,0.903618081889979
32.8,0.909499381170634
33.6,0.914458585772718
34.4,0.919538100866666
35.2,0.92510232106379
36,0.930355084169595
36.8,0.934842319881782
37.6,0.941153483400336
38.4,0.944669691505003
39.2,0.947276219191479
40,0.952659313136255
40.8,0.95822387386585
41.6,0.962698480433566
42.4,0.964306320852778
43.2,0.968310484613926
44,0.969840441548732
44.8,0.973362698260426
45.6,0.974710524422865
46.4,0.977975698483447
47.2,0.979341421077656
48,0.9804575276176
48.8,0.982609632516885
49.6,0.983564200613969
50.4,0.984081999828253
51.2,0.984584513133677
52,0.984948664087084
52.8,0.985736219955089
53.6,0.987858676877989
54.4,0.988834939817807
55.2,0.989216808869529
56,0.989282870655983
56.8,0.989669179924345
57.6,0.990461286185045
58.4,0.99099410015679
59.2,0.99112640026435
60,0.991090572762634
60.8,0.991404244154386
61.6,0.992460083320663
62.4,0.993344071494259
63.2,0.993531497609294
64,0.993351550343627
64.8,0.993729157890376
65.6,0.99441408798681
66.4,0.994461742028037
67.2,0.994293731909277
68,0.994796945834505
68.8,0.995288804776236
69.6,0.99507816395551
70.4,0.995106115635099
71.2,0.995738444472527
72,0.995864049913708
72.8,0.995570032271896
73.6,0.995962619854762
74.4,0.996451596952099
75.2,0.996179576592922
76,0.996170402006621
76.8,0.996791620517295
77.6,0.996802548343826
78.4,0.996486157587173
79.2,0.996706724197919
80,0.997400264914588
80.8,0.997331609455964
81.6,0.997150321960636
82.4,0.997701795152486
83.2,0.998001327071362
84,0.997621601659571
84.8,0.997871703909888
85.6,0.998369445801283
86.4,0.998053179760257
87.2,0.998036547318731
88,0.998613147159499
88.8,0.998453090389735
89.6,0.998220889714366
90.4,0.998772005405754
91.2,0.998804772925013
92,0.998431328449729
92.8,0.99887890891598
93.6,0.999098581866418
94.4,0.998662238545359
95.2,0.998959912971359
96,0.999333461566135
96.8,0.998902421392438
97.6,0.999032081707579
98.4,0.999514095812882
99.2,0.999141104410795
100,0.99910611652663
100.8,0.999648932168659
101.6,0.9993694127272
102.4,0.999187289591704
103.2,0.99974686048531
104,0.999580690221934
104.8,0.999276845441588
105.6,0.999816311556949
106.4,0.99977118734581
107.2,0.999374358726121
108,0.999865407569792
108.8,0.999939422829037
109.6,0.999477847080428
110.4,0.999899850625409
111.2,1.00008511298885
112,0.999584959700621
112.8,0.999924220651221
113.6,1.00020925835093
114.4,0.999693812595058
115.2,0.999942665649838
116,1.00031345415534
116.8,0.999802353691342
117.6,0.999957430944955
118.4,1.00039934311475
119.2,0.999908588006195
120,0.999970233371723
120.8,1.00046926871669
121.6,1.00001169795432
122.4,0.999982554829529
123.2,1.00052500384025
124,1.00011083345649
124.8,0.999995108077045
125.6,1.00056810833498
126.4,1.00020477036892
127.2,1.00000832679111
128,1.00060062687156
128.8,1.00029360528238
129.6,1.00002266303264
130.4,1.00062402975457
131.2,1.00037727268569
132,1.00003810970955
132.8,1.00063928482142
133.6,1.00045513671739
134.4,1.00005477398151
135.2,1.00064768676321
136,1.00052762311081
136.8,1.00007288762179
137.6,1.00065058227289
138.4,1.00059493934038
139.2,1.00009202935182
140,1.00064836814841
140.8,1.00065697648303
141.6,1.00011234266368
142.4,1.00064170971456
143.2,1.00071402032162
144,1.00013404447004
144.8,1.00063190085078
145.6,1.00076638991638
146.4,1.00015670070907
147.2,1.00061896399767
148,1.00081413800058
148.8,1.00018028976432
149.6,1.00060316434584
150.4,1.00085753400644
151.2,1.00020511020537
152,1.00058568710073
152.8,1.00089683461761
153.6,1.00023098582294
154.4,1.00056641228028
155.2,1.00093205020891
156,1.00025751364112
156.8,1.00054548975463
157.6,1.00096355197841
158.4,1.00028513505608
159.2,1.00052360616479
160,1.00099146262039
160.8,1.00031393999923
161.6,1.00050097126051
162.4,1.00101571152726
163.2,1.00034316297374
164,1.00047755839887
164.8,1.00103666926246
165.6,1.00037335076095
166.4,1.0004537618073
167.2,1.00105448815598
168,1.0004048157775


==> DATA/validation_data/benchmark_validation_3_zoomed.dat <==
0,0.000194056776350807
0.08,0.0236884421465937
0.16,0.0500851076913077
0.24,0.0790783603149697
0.32,0.110410166378894
0.4,0.143851782307866
0.48,0.179191643527213
0.56,0.216226087649423
0.64,0.254750906343863
0.72,0.294552239364604
0.8,0.33539539029294
0.88,0.37700826356172
0.96,0.419054117687826
1.04,0.461080320438873
1.12,0.502405334787919
1.2,0.541786066284138
1.28,0.576165735017523
1.36,0.603369195851726
1.44,0.620506482572597
1.52,0.624361862364213
1.6,0.627811601517584
1.68,0.633373297505075
1.76,0.636847031954034
1.84,0.638173923473917
1.92,0.64244718907358
2,0.643907554241678
2.08,0.646941259842882
2.16,0.648707001311763
2.24,0.651223042684119
2.32,0.652790064649125
2.4,0.654183555483886
2.48,0.656902613076423
2.56,0.65819489759041
2.64,0.660007087755713
2.72,0.662234560224565
2.8,0.663084699672086
2.88,0.66443118332824
2.96,0.666675935356457
3.04,0.667939065750829
3.12,0.668404957102579
3.2,0.670112863685695
3.28,0.672453507653901
3.36,0.673555822875751
3.44,0.674378538336907
3.52,0.676103091695114
3.6,0.678114338913938
3.68,0.678721162106189
3.76,0.678740966757051
3.84,0.679724668396961
3.92,0.681897181398711
4,0.683834307314265
4.08,0.68453825948091
4.16,0.685281747764989
4.24,0.686476009354374
4.32,0.688418181864563
4.4,0.689627741049901
4.48,0.69005274014071
4.56,0.69055597690639
4.64,0.691423115188265
4.72,0.693155774478046
4.8,0.694213315053094
4.88,0.694547889249616
4.96,0.695323163198863
5.04,0.696685508468967
5.12,0.698917956993231
5.2,0.700578022086526
5.28,0.700870885924577
5.36,0.701215154107049
5.44,0.70165369022777
5.52,0.702720636880222
5.6,0.704533132877037
5.68,0.705386413787732
5.76,0.705658224834429
5.84,0.706167083605187
5.92,0.706696531035105
6,0.707951664213439
6.08,0.709837664829791
6.16,0.710746387333057
6.24,0.711382694545696
6.32,0.712256601730676
6.4,0.713024517414137
6.48,0.714314282643731
6.56,0.716158959025513
6.64,0.716903647758376
6.72,0.71690885466428
6.8,0.717100562032465
6.88,0.717334406731661
6.96,0.718149184210525
7.04,0.71996483765966
7.12,0.721361609458361
7.2,0.721578391797048
7.28,0.721939272478412
7.36,0.722345848679492
7.44,0.722829125926482
7.52,0.724116768508481
7.6,0.726189061266866
7.68,0.727330192521544
7.76,0.727850835343431
7.84,0.728550491025277
7.92,0.729051123458089
8,0.729608514098647
8.08,0.730900276583183
8.16,0.732619191339465
8.24,0.733168022900584
8.32,0.73329693307947
8.4,0.733661750811037
8.48,0.733942806448004
8.56,0.734409479228489
8.64,0.735672364963285
8.72,0.737493220507971
8.8,0.73815316633007
8.88,0.738184121393288
8.96,0.738432488792921
9.04,0.738621756991456
9.12,0.738925429961034
9.2,0.739853436009576
9.28,0.741663350586076
9.36,0.742857730669745
9.44,0.743147587251197
9.52,0.743701689194964
9.6,0.744222891575401
9.68,0.744657208205395
9.76,0.745338493151318
9.84,0.746834397949012
9.92,0.748537709714837
10,0.748988737038722
10.08,0.74921538251557
10.16,0.749663209121368
10.24,0.750038862638544
10.32,0.750477555522703
10.4,0.751388062451852
10.48,0.753207622822719
10.56,0.754707363050874
10.64,0.755030652960948
10.72,0.755443019890472
10.8,0.755901130251824
10.88,0.756227535755333
10.96,0.756623458966272
11.04,0.757517548742842
11.12,0.759247117563812
11.2,0.760415632259369
11.28,0.760527203566564
11.36,0.760865946126989
11.44,0.761284357743068
11.52,0.761641115717022
11.6,0.762077533562247
11.68,0.762975266447914
11.76,0.764732684328476
11.84,0.766047252560621
11.92,0.76621285908555
12,0.766523388171793
12.08,0.766904336115403
12.16,0.767191528472858
12.24,0.767481780886049
12.32,0.768096489483007
12.4,0.769583074489403
12.48,0.771102952627163
12.56,0.771363973038178
12.64,0.771548583432914
12.72,0.771932259380133
12.8,0.772247446852872
12.88,0.7725804296731
12.96,0.773098039750908
13.04,0.774313401739651
13.12,0.776167948562359
13.2,0.776996028889887
13.28,0.777113855993937
13.36,0.777502269476034
13.44,0.777850080602031
13.52,0.778158854863029
13.6,0.778480570628452
13.68,0.779132521038948
13.76,0.780657395049991
13.84,0.782154309080022
13.92,0.782360613759951
14,0.782483880855393
14.08,0.782778508633392
14.16,0.782992912992042
14.24,0.783206809696428
14.32,0.783538522130707
14.4,0.784391589288935
14.48,0.786105122271431
14.56,0.787276039303964
14.64,0.787337909009863
14.72,0.787582970752534
14.8,0.787890237627087
14.88,0.788130375151915
14.96,0.788376003283318
15.04,0.788738997607505
15.12,0.789685337234987
15.2,0.791419936537556
15.28,0.79238503928477
15.36,0.792395056063721
15.44,0.792662074797705
15.52,0.792958416695469
15.6,0.793210969520736
15.68,0.793480788007558
15.76,0.793881724316021
15.84,0.794897721854116
15.92,0.796739363221393
16,0.797861779035458
16.08,0.798012121705239
16.16,0.798414315011831
16.24,0.798848302552942
16.32,0.799228048878204
16.4,0.799609500527018
16.48,0.800048343978697
16.56,0.800961191163828
16.64,0.802749970647402
16.72,0.80407307351618
16.8,0.804219151853307
16.88,0.804500517821854
16.96,0.80484708455314
17.04,0.805102702932196
17.12,0.805333012431496
17.2,0.805573057539923
17.28,0.806087803770278
17.36,0.807441294965548
17.44,0.808872892133158
17.52,0.809012726696661
17.6,0.809025994530431
17.68,0.809278982788804
17.76,0.809496604780861
17.84,0.80974719350552
17.92,0.810049977616097
18,0.810542682898161
18.08,0.81171595448762
18.16,0.813604162058196
18.24,0.814533458681835
18.32,0.814701291682347
18.4,0.81516291006428
18.48,0.815607036287215
18.56,0.815998699644428
18.64,0.816371456039499
18.72,0.81674992111565
18.8,0.817428317413615
18.88,0.818950743414983
18.96,0.820397483498796
19.04,0.820490293380956
19.12,0.820470158080625
19.2,0.820614663127715
19.28,0.820681803517223
19.36,0.820759030611288
19.44,0.820877668703099
19.52,0.821153272424197
19.6,0.822079014009897
19.68,0.823905006741978
19.76,0.825110902678301
19.84,0.825340155589511
19.92,0.825845175684198
20,0.826408065454334
20.08,0.826900719436895
20.16,0.827351481145486
20.24,0.827741353300913
20.32,0.828220013206618
20.4,0.829290072164273
20.48,0.830877707221033
20.56,0.831320968398698
20.64,0.831061063606093
20.72,0.83112710258944
20.8,0.831235778778869
20.88,0.831409433493701
20.96,0.831693914842024
21.04,0.832091356920842
21.12,0.832788081318384
21.2,0.834293564125524
21.28,0.836253577765106
21.36,0.836969970589062
21.44,0.837154587172907
21.52,0.837534431001191
21.6,0.837759802756572
21.68,0.837864177204033
21.76,0.837889233063868
21.84,0.837886455162676
21.92,0.838126768911623
22,0.839267117202306
22.08,0.840925309812255
22.16,0.841480958316278
22.24,0.841738002020827
22.32,0.842342158043227
22.4,0.842891654456208
22.48,0.843359690142089
22.56,0.843718292641171
22.64,0.843958901458463
22.72,0.844296996990296
22.8,0.845364919419057
22.88,0.846903365519994
22.96,0.847243668077186
23.04,0.847112869609734
23.12,0.847372041438683
23.2,0.847706492260869
23.28,0.848135765780216
23.36,0.848653031511054
23.44,0.849204717022264
23.52,0.849876642740756
23.6,0.851128922282396
23.68,0.852874936990371
23.76,0.853437987380958
23.84,0.853117064014582
23.92,0.853094595720673
24,0.853155254044475


==> DATA/validation_data/benchmark_validation_4.dat <==
0,0.000142308302657259
0.8,0.376431752891002
1.6,0.639907364415045
2.4,0.666387390245593
3.2,0.682483963731123
4,0.698315439749894
4.8,0.709180563507046
5.6,0.721384730506486
6.4,0.732658749304911
7.2,0.742067301558116
8,0.751867699690781
8.8,0.762436176258097
9.6,0.771853625431064
10.4,0.779589846088233
11.2,0.78839685321418
12,0.796389067311023
12.8,0.805123494573094
13.6,0.813872518083849
14.4,0.821052875395953
15.2,0.828457901858725
16,0.836480691129124
16.8,0.843935665458542
17.6,0.85274327768418
18.4,0.859068666275427
19.2,0.866749829977587
20,0.874997798885168
20.8,0.880604708448932
21.6,0.889295145068614
22.4,0.895408484900482
23.2,0.901598957532009
24,0.910492634986525
24.8,0.916867149422268
25.6,0.923499578917638
26.4,0.931558871303196
27.2,0.938122832967971
28,0.944686357380893
28.8,0.950139846563215
29.6,0.957853405758752
30.4,0.964006922990867
31.2,0.968854919045568
32,0.972011976238777
32.8,0.975487809974612
33.6,0.978421985609925
34.4,0.981114641119823
35.2,0.982962346535862
36,0.985420014587028
36.8,0.986254185547533
37.6,0.986867611523431
38.4,0.987259008654357
39.2,0.98902753439202
40,0.989851167651571
40.8,0.990538599561883
41.6,0.99113046756241
42.4,0.991680003623909
43.2,0.992195253371752
44,0.992678747223529
44.8,0.99283179042251
45.6,0.993053773515543
46.4,0.994111641926584
47.2,0.99462208334907
48,0.995075776058553
48.8,0.995485403032496
49.6,0.995819781463128
50.4,0.996064781057485
51.2,0.996209655478355
52,0.996287452460484
52.8,0.996345306632882
53.6,0.99645039200504
54.4,0.996639743861452
55.2,0.996923680282059
56,0.997255853447416
56.8,0.997568077278983
57.6,0.997784516976758
58.4,0.997873313168554
59.2,0.997854300423896
60,0.997805827186907
60.8,0.997818253547947
61.6,0.997956423633767
62.4,0.99821319803382
63.2,0.99851631454996
64,0.998687592561407
64.8,0.998884435913025
65.6,0.999167705368995
66.4,0.999215309104588
67.2,0.999146485293547
68,0.999057166021109
68.8,0.999053127306548
69.6,0.999197190157218
70.4,0.999454427278559
71.2,0.999714258688703
72,0.999854015633487
72.8,0.999824665384325
73.6,0.999683912716756
74.4,0.999562999755778
75.2,0.999579782235231
76,0.999759354530343
76.8,1.00001439538657
77.6,1.0002019433148
78.4,1.00022147950701
79.2,1.00008495640002
80,0.999911926877093
80.8,0.999847274854766
81.6,0.99996108570326
82.4,1.00019654646332
83.2,1.00040895217809
84,1.0004661862808
84.8,1.00034449602371
85.6,1.00014652870797
86.4,1.00003019349344
87.2,1.00009527533548
88,1.00031095775161
88.8,1.0005359959377
89.6,1.00061996076489
90.4,1.00051278034891
91.2,1.0003023211441
92,1.00015219039227
92.8,1.00018276416712
93.6,1.00038270713924
94.4,1.00061542738841
95.2,1.000718408976
96,1.00062260518095
96.8,1.00040467689068
97.6,1.0002315488747
98.4,1.00023810748854
99.2,1.00042702116253
100,1.00066552898407
100.8,1.00078253789559
101.6,1.00069550485859
102.4,1.00047244578612
103.2,1.00028269050224
104,1.00027193000614
104.8,1.00045351219247
105.6,1.00069732105532
106.4,1.00082543640919
107.2,1.00074473996286
108,1.00051716315254
108.8,1.00031459713913
109.6,1.00029126608257
110.4,1.00046847271346
111.2,1.00071753043958
112,1.00085484284632
112.8,1.00077906339388
113.6,1.00054753534198
114.4,1.0003344195705
115.2,1.00030126100746
116,1.00047587285036
116.8,1.00073038490197
117.6,1.0008758761173
118.4,1.00080379025585
119.2,1.00056809779887
120,1.00034578417333
120.8,1.00030487968608
121.6,1.0004784024971
122.4,1.00073856496498
123.2,1.0008914917556
124,1.0008225431328
124.8,1.00058294842209
125.6,1.00035225234207
126.4,1.00030455214949
127.2,1.00047766752326
128,1.00074368469083
128.8,1.00090379533302
129.6,1.00083743180189
130.4,1.00059357684018
131.2,1.00035491876583
132,1.00030134653579
132.8,1.00047483875195
133.6,1.000746902834
134.4,1.00091393184223
135.2,1.00085000493046
136,1.00060214084876
136.8,1.00035577727582
137.6,1.0002965088638
138.4,1.00047050884654
139.2,1.0007487626759
140,1.00092277388556
140.8,1.00086107423628
141.6,1.00060881830143
142.4,1.000354792911
143.2,1.00029025735492
144,1.00046522976731
144.8,1.00074985707185
145.6,1.00093078486471
146.4,1.000871342895
147.2,1.00061497333279
148,1.00035332602652
148.8,1.00028335363483
149.6,1.00045916266276
150.4,1.00075025226732
151.2,1.00093830081352
152,1.00088108493829
152.8,1.00062021446702
153.6,1.00035082466841
154.4,1.00027563364571
155.2,1.00045261565966
156,1.00075035817455
156.8,1.00094555120957
157.6,1.00089065946591
158.4,1.00062559555246
159.2,1.00034841924033
160,1.00026768061666
160.8,1.0004455595815
161.6,1.00075000266684
162.4,1.00095260957938
163.2,1.0009001141713
164,1.00063046557987
164.8,1.00034530310687
165.6,1.00025914488876
166.4,1.00043821455626
167.2,1.00074956751235
168,1.0009590299408


==> DATA/validation_data/benchmark_validation_4_zoomed.dat <==
0,0.000142308302657259
0.08,0.0242473484028297
0.16,0.0523352294837256
0.24,0.0839435773264446
0.32,0.118700133169268
0.4,0.156284367848619
0.48,0.196404199135046
0.56,0.238778657444923
0.64,0.283122209959318
0.72,0.329126030576404
0.8,0.376431752891002
0.88,0.424584818554473
0.96,0.47293803667209
1.04,0.520391969892916
1.12,0.5643086143223
1.2,0.59928057812296
1.28,0.621467455252321
1.36,0.627266913358899
1.44,0.631295698743688
1.52,0.635562192096708
1.6,0.639907364415045
1.68,0.644310809816815
1.76,0.646604492535327
1.84,0.649542111065207
1.92,0.652208081857398
2,0.654740006172992
2.08,0.65700268493528
2.16,0.659351884364881
2.24,0.661735664169406
2.32,0.663411863275876
2.4,0.666387390245593
2.48,0.667290615904268
2.56,0.669788210563571
2.64,0.67174915901548
2.72,0.672522732754801
2.8,0.67533474884253
2.88,0.677134700531948
2.96,0.678000239285758
3.04,0.680613684492717
3.12,0.682372330845921
3.2,0.682483963731123
3.28,0.68417386911864
3.36,0.686639930230885
3.44,0.687449894921256
3.52,0.688835919721009
3.6,0.691533294213351
3.68,0.693175723243151
3.76,0.693178765296745
3.84,0.694347341675617
3.92,0.696877682765083
4,0.698315439749894
4.08,0.698801897929696
4.16,0.700088255359478
4.24,0.70214447567417
4.32,0.702968903627608
4.4,0.703339963949334
4.48,0.705005696028083
4.56,0.707738290713245
4.64,0.709156005050291
4.72,0.708777763139528
4.8,0.709180563507046
4.88,0.711088343278467
4.96,0.713698306805913
5.04,0.714325766372369
5.12,0.71475742810359
5.2,0.71561468361859
5.28,0.717882043664365
5.36,0.719456415427929
5.44,0.719955457960892
5.52,0.7204867319513
5.6,0.721384730506486
5.68,0.723446496141345
5.76,0.724402115789514
5.84,0.725239490217366
5.92,0.726049045604671
6,0.727285630589814
6.08,0.729115683633335
6.16,0.72961256357439
6.24,0.730457973454939
6.32,0.731325944130519
6.4,0.732658749304911
6.48,0.734617788178455
6.56,0.735207341491371
6.64,0.735939115718536
6.72,0.736429309050327
6.8,0.737249701649482
6.88,0.73946824834338
6.96,0.740684759326881
7.04,0.741367654928121
7.12,0.741607055733564
7.2,0.742067301558116
7.28,0.744351223811445
7.36,0.746095385426502
7.44,0.746359135189995
7.52,0.746465004069643
7.6,0.746766053058501
7.68,0.748850094706626
7.76,0.751353973717577
7.84,0.751334643952381
7.92,0.751194909803393
8,0.751867699690781
8.08,0.753564699753877
8.16,0.755847008152321
8.24,0.756294427633311
8.32,0.756091168115393
8.4,0.757244284177696
8.48,0.758149077723328
8.56,0.759098184068549
8.64,0.761008891178128
8.72,0.761874350091924
8.8,0.762436176258097
8.88,0.762618506429628
8.96,0.762793488383084
9.04,0.764808003068216
9.12,0.767416512496963
9.2,0.767319430669118
9.28,0.767076271405497
9.36,0.767892165061904
9.44,0.769181225986047
9.52,0.770635968236128
9.6,0.771853625431064
9.68,0.772254572880824
9.76,0.773420168352527
9.84,0.773680390590391
9.92,0.773511473655288
10,0.775420770984448
10.08,0.778160214346475
10.16,0.778066698845737
10.24,0.777841089027734
10.32,0.778668388735309
10.4,0.779589846088233
10.48,0.780639788077337
10.56,0.782585769404745
10.64,0.783506888533248
10.72,0.78391445087059
10.8,0.783630422737437
10.88,0.78391964991223
10.96,0.785976503198539
11.04,0.78839758755462
11.12,0.7883227752287
11.2,0.78839685321418
11.28,0.789546188374521
11.36,0.789719468880982
11.44,0.790016588693031
11.52,0.792613148097874
11.6,0.794474415230934
11.68,0.79375926554956
11.76,0.79396410011561
11.84,0.795152984021315
11.92,0.795665532409453
12,0.796389067311023
12.08,0.798865848342476
12.16,0.799965199558727
12.24,0.799574648400496
12.32,0.799298488080079
12.4,0.800484614546171
12.48,0.801838954480758
12.56,0.803191992399106
12.64,0.804427733908359
12.72,0.805164351160628
12.8,0.805123494573094
12.88,0.80495132613764
12.96,0.806270226532319
13.04,0.807876244559327
13.12,0.80912655826332
13.2,0.809918015169782
13.28,0.810885701178255
13.36,0.81037050004651
13.44,0.810414804937632
13.52,0.812141225280609
13.6,0.813872518083849
13.68,0.814898786024509
13.76,0.815533750745353
13.84,0.816075248338156
13.92,0.815654838708325
14,0.816307021995134
14.08,0.817872552387094
14.16,0.819469551959007
14.24,0.820554282915091
14.32,0.821266875123366
14.4,0.821052875395953
14.48,0.821011724322398
14.56,0.822329267687869
14.64,0.823302392706056
14.72,0.824994115187953
14.8,0.826393373924272
14.88,0.826444306750395
14.96,0.826144456820994
15.04,0.826920673381125
15.12,0.827723880810329
15.2,0.828457901858725
15.28,0.831014803371904
15.36,0.831901189123229
15.44,0.831261412566304
15.52,0.831811163393972
15.6,0.832742424033335
15.68,0.832465348480475
15.76,0.834039740905979
15.84,0.837151896554291
15.92,0.836605880117351
16,0.836480691129124
16.08,0.837922138518223
16.16,0.837601277480837
16.24,0.837580752797903
16.32,0.84019211704261
16.4,0.841975686408989
16.48,0.841647579124514
16.56,0.842769486894964
16.64,0.842723485726996
16.72,0.842456036920769
16.8,0.843935665458542
16.88,0.844957963858679
16.96,0.846659453594594
17.04,0.848110951635692
17.12,0.847623669795979
17.2,0.84746696452349
17.28,0.848879458224766
17.36,0.848632391432969
17.44,0.849622360831853
17.52,0.852923204723951
17.6,0.85274327768418
17.68,0.852690775712771
17.76,0.853798034997274
17.84,0.853333014796487
17.92,0.853830884362884
18,0.855580172942938
18.08,0.85702171751211
18.16,0.858304524714705
18.24,0.858721899981493
18.32,0.85808345213045
18.4,0.859068666275427
18.48,0.859640076858674
18.56,0.859461947162323
18.64,0.862640101400124
18.72,0.863951828850047
18.8,0.86290794109099
18.88,0.864397402962101
18.96,0.864222668069401
19.04,0.864064892714285
19.12,0.865630750187824
19.2,0.866749829977587
19.28,0.868854647728493
19.36,0.86927844632836
19.44,0.868729089663653
19.52,0.86971463366643
19.6,0.869942097717544
19.68,0.869700314248485
19.76,0.87210909428357
19.84,0.873879205245603
19.92,0.873927257461024
20,0.874997798885168
20.08,0.874400245949108
20.16,0.874947193169286
20.24,0.875759966859176
20.32,0.87584709515026
20.4,0.878894442628363
20.48,0.879767885477489
20.56,0.879365447431087
20.64,0.880414162915783
20.72,0.879945533350367
20.8,0.880604708448932
20.88,0.881463339729775
20.96,0.882477996269901
21.04,0.885393063043317
21.12,0.884947988930543
21.2,0.884824617088345
21.28,0.886094913986265
21.36,0.88535820831531
21.44,0.886274331300928
21.52,0.887599950694947
21.6,0.889295145068614
21.68,0.890867431185632
21.76,0.890154927472289
21.84,0.890758510193273
21.92,0.891308147714666
22,0.890878910808531
22.08,0.892370846276176
22.16,0.893835221743711
22.24,0.895560272734541
22.32,0.896190843619728
22.4,0.895408484900482
22.48,0.896588599078289
22.56,0.896545837386093
22.64,0.896563848294006
22.72,0.89862494968581
22.8,0.900062181781367
22.88,0.901407792936951
22.96,0.901127681881759
23.04,0.901251634979916
23.12,0.902144611587985
23.2,0.901598957532009
23.28,0.902915139843195
23.36,0.904593274552577
23.44,0.906162982036015
23.52,0.906931536176982
23.6,0.906113012996373
23.68,0.907304973405626
23.76,0.90718015019856
23.84,0.907282810554617
23.92,0.909114673552295
24,0.910492634986525


==> DATA/validation_data/pdm_validation_1.dat <==
0,1.86447930278296e-16
1.68,0.525505905976642
3.36,0.635158171814368
5.04,0.662525548303135
6.72,0.673546385407016
8.4,0.681208373582268
10.08,0.688073284176777
11.76,0.694649984713984
13.44,0.701042970277569
15.12,0.707276944440049
16.8,0.713360733681831
18.48,0.719299879835756
20.16,0.725099127390531
21.84,0.730762920687991
23.52,0.73629550879776
25.2,0.741700972696947
26.88,0.74698323674195
28.56,0.752146076672995
30.24,0.75719312659314
31.92,0.762127885430516
33.6,0.766953723008075
35.28,0.771673885767996
36.96,0.776291502179201
38.64,0.780809587851553
40.32,0.785231050377156
42,0.789558693917142
43.68,0.793795223550999
45.36,0.797943249403565
47.04,0.802005290563799
48.72,0.805983778808011
50.4,0.80988106213972
52.08,0.813699408156656
53.76,0.817441007255083
55.44,0.821107975681063
57.12,0.824702358436803
58.8,0.828226132050888
60.48,0.831681207218781
62.16,0.835069431321888
63.84,0.838392590830597
65.52,0.841652413598122
67.2,0.8448505710504
68.88,0.847988680277669
70.56,0.851068306032779
72.24,0.854090962640462
73.92,0.857058115822724
75.6,0.859971184443816
77.28,0.862831542179319
78.96,0.865640519112368
80.64,0.86839940326121
82.32,0.871109442040628
84,0.873771843660953
85.68,0.876387778467246
87.36,0.878958380221332
89.04,0.881484747329553
90.72,0.883967944018512
92.4,0.886409001461182
94.08,0.888808918855437
95.76,0.891168664457399
97.44,0.893489176571091
99.12,0.895771364496827
100.8,0.898016109439468
102.48,0.900224265378739
104.16,0.902396659902873
105.84,0.904534095007063
107.52,0.906637347858349
109.2,0.908707171527983
110.88,0.910744295692735
112.56,0.912749427306229
114.24,0.914723251241495
115.92,0.916666430905583
117.6,0.918579608827512
119.28,0.920463407220388
120.96,0.922318428518396
122.64,0.92414525588979
124.32,0.925944453726288
126,0.927716568110015
127.68,0.929462127258263
129.36,0.931181641946873
131.04,0.932875605912971
132.72,0.934544496237083
134.4,0.936188773705688
136.08,0.937808883154295
137.76,0.939405253791408
139.44,0.940978299503962
141.12,0.942528419144167
142.8,0.944055996798348
144.48,0.945561402037762
146.16,0.947044990151463
147.84,0.948507102361468
149.52,0.949948066020261
151.2,0.951368194790251
152.88,0.952767788805551
154.56,0.954147134815635
156.24,0.955506506310521
157.92,0.956846163627524
159.6,0.958166354038658
161.28,0.959467311818735
162.96,0.960749258292924
164.64,0.962012401863693
166.32,0.963256938015465
168,0.964483049296873


==> DATA/validation_data/pdm_validation_1_zoomed.dat <==
0,1.86447930278296e-16
0.0168,0.0104193270472801
0.0336,0.0206753693591488
0.0504,0.0307705524966335
0.0672,0.0407072754056627
0.084,0.0504879100703934
0.1008,0.0601148012226952
0.1176,0.0695902661034403
0.1344,0.0789165942713081
0.1512,0.0880960474554246
0.168,0.0971308594482684
0.1848,0.10602323603565
0.2016,0.114775354960635
0.2184,0.123389365918876
0.2352,0.13186739058257
0.252,0.140211522650822
0.2688,0.148423827924134
0.2856,0.156506344401133
0.3024,0.164461082395437
0.3192,0.172290024671187
0.336,0.179995126595367
0.3528,0.187578316305604
0.3696,0.195041494892064
0.3864,0.20238653659193
0.4032,0.209615288995621
0.42,0.21672957326325
0.4368,0.223731184350709
0.4536,0.230621891244002
0.4704,0.237403437201274
0.4872,0.244077540001556
0.504,0.250645892199475
0.5208,0.25711016138517
0.5376,0.263471990448958
0.5544,0.269732997849839
0.5712,0.275894777887523
0.588,0.281958900977328
0.6048,0.287926913927457
0.6216,0.293800340218252
0.6384,0.299580680283059
0.6552,0.305269411790047
0.672,0.310867989925042
0.6888,0.316377847674618
0.7056,0.321800396109454
0.7224,0.327137024667555
0.7392,0.332389101436905
0.756,0.337557973437738
0.7728,0.34264496690367
0.7896,0.347651387561987
0.8064,0.352578520912477
0.8232,0.357427632504996
0.84,0.362199968215268
0.8568,0.366896754519071
0.8736,0.37151919876453
0.8904,0.376068489442368
0.9072,0.38054579645406
0.924,0.38495227137781
0.9408,0.389289047732224
0.9576,0.393557241237643
0.9744,0.397757950074881
0.9912,0.401892255141686
1.008,0.405961220306421
1.0248,0.409965892659232
1.0416,0.413907302760482
1.0584,0.417786464886596
1.0752,0.421604377273041
1.092,0.425362022354551
1.1088,0.429060367002689
1.1256,0.432700362760446
1.1424,0.436282946074066
1.1592,0.439809038522131
1.176,0.443279547041656
1.1928,0.446695364151432
1.2096,0.450057368172449
1.2264,0.45336642344559
1.2432,0.456623380546358
1.26,0.459829076496808
1.2768,0.462984334974722
1.2936,0.46608996651985
1.3104,0.469146768737401
1.3272,0.472155526498794
1.344,0.475117012139544
1.3608,0.478031985654478
1.3776,0.480901194890158
1.3944,0.483725375734548
1.4112,0.486505252304124
1.428,0.489241537128204
1.4448,0.491934931330587
1.4616,0.494586124808676
1.4784,0.497195796409942
1.4952,0.499764614105823
1.512,0.502293235163055
1.5288,0.504782306312445
1.5456,0.507232463915245
1.5624,0.50964433412697
1.5792,0.512018533058803
1.596,0.514355666936558
1.6128,0.516656332257308
1.6296,0.518921115943566
1.6464,0.521150595495245
1.6632,0.523345339139205
1.68,0.525505905976642
1.6968,0.52763284612805
1.7136,0.529726700876209
1.7304,0.531788002806749
1.7472,0.533817275946735
1.764,0.535815035901015
1.7808,0.537781789986445
1.7976,0.539718037364176
1.8144,0.541624269169736
1.8312,0.543500968641159
1.848,0.545348611245182
1.8648,0.547167664801375
1.8816,0.548958589604358
1.8984,0.550721838544176
1.9152,0.552457857224742
1.932,0.554167084080414
1.9488,0.555849950490773
1.9656,0.557506880893547
1.9824,0.559138292895878
1.9992,0.560744597383654
2.016,0.562326198629358
2.0328,0.563883494397943
2.0496,0.565416876051275
2.0664,0.566926728650742
2.0832,0.568413431058438
2.1,0.569877356036525
2.1168,0.571318870345165
2.1336,0.572738334838885
2.1504,0.574136104561337
2.1672,0.575512528838688
2.184,0.576867951371346
2.2008,0.578202710324426
2.2176,0.579517138416595
2.2344,0.580811563007621
2.2512,0.582086306184499
2.268,0.583341684846193
2.2848,0.584578010787026
2.3016,0.585795590778749
2.3184,0.586994726651295
2.3352,0.588175715372238
2.352,0.589338849125009
2.3688,0.590484415385817
2.3856,0.591612696999428
2.4024,0.592723972253574
2.4192,0.593818514952357
2.436,0.594896594488343
2.4528,0.595958475913582
2.4696,0.597004420009396
2.4864,0.598034683355202
2.5032,0.599049518396048
2.52,0.600049173509252
2.5368,0.601033893069784
2.5536,0.602003917514798
2.5704,0.60295948340695
2.5872,0.60390082349681
2.604,0.604828166784203
2.6208,0.605741738578695
2.6376,0.606641760558898
2.6544,0.60752845083105
2.6712,0.608402023986455
2.688,0.609262691158146
2.7048,0.610110660076572
2.7216,0.610946135124368
2.7384,0.611769317390331
2.7552,0.612580404722437
2.772,0.613379591780057
2.7888,0.614167070085329
2.8056,0.614943028073667
2.8224,0.61570765114354
2.8392,0.616461121705324
2.856,0.617203619229502
2.8728,0.61793532029401
2.8896,0.618656398630836
2.9064,0.619367025171873
2.9232,0.620067368094015
2.94,0.620757592863596
2.9568,0.621437862280023
2.9736,0.622108336518774
2.9904,0.622769173173637
3.0072,0.623420527298379
3.024,0.624062551447601
3.0408,0.62469539571707
3.0576,0.625319207783312
3.0744,0.625934132942592
3.0912,0.626540314149304
3.108,0.627137892053656
3.1248,0.627727005038877
3.1416,0.628307789257693
3.1584,0.62888037866827
3.1752,0.629444905069659
3.192,0.630001498136456
3.2088,0.630550285453216
3.2256,0.631091392547952
3.2424,0.631624942925445
3.2592,0.63215105809972
3.276,0.632669857626209
3.2928,0.633181459133314
3.3096,0.633685978353437
3.3264,0.634183529153551
3.3432,0.634674223565254
3.36,0.635158171814368
3.3768,0.635635482350052
3.3936,0.636106261873424
3.4104,0.636570615365709
3.4272,0.637028646115995
3.444,0.63748045574854
3.4608,0.637926144249511
3.4776,0.638365809993477
3.4944,0.638799549769334
3.5112,0.639227458805894
3.528,0.639649630797012
3.5448,0.640066157926305
3.5616,0.64047713089156
3.5784,0.640882638928632
3.5952,0.641282769835012
3.612,0.641677609993039
3.6288,0.642067244392675
3.6456,0.642451756653997
3.6624,0.642831229049217
3.6792,0.643205742524438
3.696,0.643575376721079
3.7128,0.643940209996802
3.7296,0.644300319446299
3.7464,0.644655780921571
3.7632,0.645006669052061
3.78,0.64535305726423
3.7968,0.645695017801067
3.8136,0.646032621741085
3.8304,0.646365939017155
3.8472,0.646695038434938
3.864,0.647019987691016
3.8808,0.647340853390869
3.8976,0.647657701066357
3.9144,0.647970595193117
3.9312,0.64827959920752
3.948,0.648584775523432
3.9648,0.64888618554877
3.9816,0.649183889701621
3.9984,0.649477947426271
4.0152,0.649768417208805
4.032,0.650055356592705
4.0488,0.650338822193871
4.0656,0.650618869715747
4.0824,0.650895553963869
4.0992,0.651168928860456
4.116,0.651439047458575
4.1328,0.651705961956207
4.1496,0.651969723709975
4.1664,0.652230383248774
4.1832,0.652487990287054
4.2,0.65274259373797
4.2168,0.652994241726314
4.2336,0.65324298160118
4.2504,0.653488859948532
4.2672,0.653731922603443
4.284,0.65397221466224
4.3008,0.654209780494394
4.3176,0.654444663754264
4.3344,0.654676907392549
4.3512,0.654906553667744
4.368,0.655133644157201
4.3848,0.655358219768156
4.4016,0.655580320748522
4.4184,0.655799986697521
4.4352,0.656017256576123
4.452,0.656232168717377
4.4688,0.656444760836463
4.4856,0.656655070040714
4.5024,0.656863132839408
4.5192,0.657068985153364
4.536,0.657272662324482
4.5528,0.657474199125028
4.5696,0.657673629766881
4.5864,0.657870987910449
4.6032,0.658066306673726
4.62,0.658259618640869
4.6368,0.658450955870904
4.6536,0.658640349906201
4.6704,0.658827831780689
4.6872,0.659013432028217
4.704,0.659197180690479
4.7208,0.659379107324981
4.7376,0.659559241012891
4.7544,0.659737610366692
4.7712,0.659914243537722
4.788,0.660089168223606
4.8048,0.660262411675609
4.8216,0.660434000705784
4.8384,0.660603961694063
4.8552,0.66077232059528
4.872,0.660939102945917
4.8888,0.661104333870954
4.9056,0.66126803809044
4.9224,0.66143023992602
4.9392,0.661590963307383
4.956,0.661750231778582
4.9728,0.661908068504227
4.9896,0.662064496275608
5.0064,0.662219537516727
5.0232,0.662373214290219
5.04,0.662525548303135
5.0568,0.662676560912756
5.0736,0.662826273132133
5.0904,0.662974705635704
5.1072,0.663121878764763
5.124,0.663267812532749
5.1408,0.663412526630619
5.1576,0.663556040432
5.1744,0.663698372998289
5.1912,0.663839543083764
5.208,0.663979569140447
5.2248,0.664118469323022
5.2416,0.664256261493609
5.2584,0.664392963226484
5.2752,0.664528591812742
5.292,0.664663164264822
5.3088,0.664796697321066
5.3256,0.66492920745003
5.3424,0.665060710854933
5.3592,0.665191223477869
5.376,0.665320761004103
5.3928,0.665449338866069
5.4096,0.665576972247583
5.4264,0.665703676087781
5.4432,0.665829465085079
5.46,0.665954353701041
5.4768,0.666078356164228
5.4936,0.666201486473923
5.5104,0.666323758403823
5.5272,0.666445185505732
5.544,0.666565781113033
5.5608,0.666685558344343
5.5776,0.666804530106858
5.5944,0.666922709099837
5.6112,0.667040107817878
5.628,0.667156738554301
5.6448,0.667272613404356
5.6616,0.667387744268399
5.6784,0.667502142855046
5.6952,0.6676158206843
5.712,0.667728789090514
5.7288,0.667841059225459
5.7456,0.667952642061232
5.7624,0.668063548393135
5.7792,0.668173788842565
5.796,0.668283373859814
5.8128,0.668392313726768
5.8296,0.668500618559707
5.8464,0.668608298311939
5.8632,0.668715362776369
5.88,0.668821821588175
5.8968,0.668927684227307
5.9136,0.669032960021017
5.9304,0.669137658146258
5.9472,0.669241787632139
5.964,0.669345357362382
5.9808,0.66944837607754
5.9976,0.669550852377389
6.0144,0.669652794723172
6.0312,0.66975421143981
6.048,0.669855110718149
6.0648,0.669955500617101
6.0816,0.670055389065745
6.0984,0.670154783865434
6.1152,0.67025369269188
6.132,0.670352123097144
6.1488,0.670450082511643
6.1656,0.67054757824614
6.1824,0.670644617493599
6.1992,0.670741207331151
6.216,0.670837354721961
6.2328,0.670933066516998
6.2496,0.671028349456923
6.2664,0.671123210173825
6.2832,0.671217655192984
6.3,0.671311690934586
6.3168,0.671405323715398
6.3336,0.671498559750479
6.3504,0.671591405154799
6.3672,0.671683865944845
6.384,0.671775948040211
6.4008,0.671867657265141
6.4176,0.671958999350132
6.4344,0.672049979933387
6.4512,0.672140604562286
6.468,0.672230878694915
6.4848,0.672320807701455
6.5016,0.672410396865612
6.5184,0.672499651386024
6.5352,0.672588576377618
6.552,0.672677176872964
6.5688,0.672765457823607
6.5856,0.672853424101343
6.6024,0.672941080499575
6.6192,0.673028431734491
6.636,0.673115482446352
6.6528,0.673202237200747
6.6696,0.673288700489722
6.6864,0.673374876733026
6.7032,0.673460770279266
6.72,0.673546385407016
6.7368,0.673631726326005
6.7536,0.673716797178155
6.7704,0.673801602038767
6.7872,0.673886144917504
6.804,0.673970429759505
6.8208,0.674054460446378
6.8376,0.674138240797305
6.8544,0.674221774569969
6.8712,0.67430506546156
6.888,0.674388117109789
6.9048,0.67447093309379
6.9216,0.674553516935151
6.9384,0.674635872098706
6.9552,0.674718001993617
6.972,0.674799909974128
6.9888,0.674881599340519
7.0056,0.674963073339968
7.0224,0.675044335167388
7.0392,0.6751253879663
7.056,0.675206234829659
7.0728,0.675286878800615
7.0896,0.675367322873382
7.1064,0.675447569994002
7.1232,0.67552762306112
7.14,0.675607484926737
7.1568,0.675687158396983
7.1736,0.675766646232848
7.1904,0.675845951150914
7.2072,0.675925075824032
7.224,0.676004022882105
7.2408,0.676082794912711
7.2576,0.676161394461799
7.2744,0.676239824034399
7.2912,0.676318086095225
7.308,0.67639618306939
7.3248,0.676474117342963
7.3416,0.676551891263669
7.3584,0.676629507141497
7.3752,0.676706967249247
7.392,0.676784273823199
7.4088,0.676861429063688
7.4256,0.676938435135658
7.4424,0.677015294169245
7.4592,0.677092008260355
7.476,0.677168579471199
7.4928,0.677245009830796
7.5096,0.677321301335617
7.5264,0.677397455950003
7.5432,0.67747347560672
7.56,0.677549362207492
7.5768,0.677625117623461
7.5936,0.67770074369571
7.6104,0.677776242235734
7.6272,0.677851615025904
7.644,0.677926863819977
7.6608,0.678001990343517
7.6776,0.678076996294367
7.6944,0.678151883343094
7.7112,0.678226653133421
7.728,0.678301307282683
7.7448,0.678375847382211
7.7616,0.678450274997809
7.7784,0.678524591670103
7.7952,0.678598798914976
7.812,0.678672898223994
7.8288,0.678746891064743
7.8456,0.678820778881269
7.8624,0.678894563094407
7.8792,0.678968245102193
7.896,0.679041826280231
7.9128,0.679115307982013
7.9296,0.679188691539319
7.9464,0.679261978262544
7.9632,0.679335169441082
7.98,0.679408266343597
7.9968,0.679481270218424
8.0136,0.679554182293845
8.0304,0.679627003778423
8.0472,0.679699735861372
8.064,0.679772379712795
8.0808,0.679844936484024
8.0976,0.679917407307931
8.1144,0.679989793299218
8.1312,0.680062095554726
8.148,0.68013431515367
8.1648,0.680206453157974
8.1816,0.680278510612554
8.1984,0.680350488545539
8.2152,0.680422387968629
8.232,0.680494209877251
8.2488,0.680565955250893
8.2656,0.680637625053354
8.2824,0.680709220232986
8.2992,0.680780741722949
8.316,0.680852190441435
8.3328,0.680923567291936
8.3496,0.680994873163487
8.3664,0.681066108930837
8.3832,0.681137275454772
8.4,0.681208373582268
8.4168,0.681279404146744
8.4336,0.681350367968285
8.4504,0.681421265853811
8.4672,0.681492098597378
8.484,0.681562866980297
8.5008,0.68163357177138
8.5176,0.681704213727148
8.5344,0.681774793591989
8.5512,0.681845312098433
8.568,0.68191576996723
8.5848,0.681986167907643
8.6016,0.682056506617573
8.6184,0.682126786783805
8.6352,0.682197009082062
8.652,0.682267174177341
8.6688,0.68233728272396
8.6856,0.682407335365797
8.7024,0.682477332736459
8.7192,0.682547275459407
8.736,0.682617164148142
8.7528,0.682686999406369
8.7696,0.682756781828151
8.7864,0.682826511998071
8.8032,0.682896190491358
8.82,0.682965817874099
8.8368,0.683035394703295
8.8536,0.68310492152708
8.8704,0.683174398884871
8.8872,0.683243827307435
8.904,0.683313207317079
8.9208,0.683382539427818
8.9376,0.683451824145417
8.9544,0.683521061967622
8.9712,0.683590253384225
8.988,0.683659398877204
9.0048,0.683728498920864
9.0216,0.683797553981959
9.0384,0.683866564519819
9.0552,0.683935530986426
9.072,0.684004453826594
9.0888,0.684073333478049
9.1056,0.684142170371539
9.1224,0.684210964930965
9.1392,0.684279717573475
9.156,0.68434842870961
9.1728,0.684417098743359
9.1896,0.684485728072286
9.2064,0.684554317087628
9.2232,0.684622866174441
9.24,0.684691375711622
9.2568,0.684759846072072
9.2736,0.684828277622756
9.2904,0.684896670724831
9.3072,0.684965025733698
9.324,0.68503334299913
9.3408,0.685101622865356
9.3576,0.68516986567112
9.3744,0.685238071749835
9.3912,0.685306241429573
9.408,0.685374375033271
9.4248,0.685442472878696
9.4416,0.685510535278599
9.4584,0.685578562540784
9.4752,0.685646554968183
9.492,0.685714512858899
9.5088,0.685782436506373
9.5256,0.685850326199361
9.5424,0.685918182222065
9.5592,0.685986004854193
9.576,0.686053794371067
9.5928,0.686121551043592
9.6096,0.686189275138431
9.6264,0.686256966918044
9.6432,0.686324626640741
9.66,0.686392254560745
9.6768,0.68645985092828
9.6936,0.68652741598962
9.7104,0.686594949987156
9.7272,0.686662453159458
9.744,0.686729925741366
9.7608,0.686797367963958
9.7776,0.686864780054738
9.7944,0.686932162237605
9.8112,0.686999514732932
9.828,0.687066837757638
9.8448,0.68713413152522
9.8616,0.687201396245831
9.8784,0.687268632126331
9.8952,0.687335839370292
9.912,0.687403018178148
9.9288,0.687470168747168
9.9456,0.687537291271517
9.9624,0.687604385942314
9.9792,0.687671452947703
9.996,0.687738492472858
10.0128,0.687805504700105
10.0296,0.687872489808861
10.0464,0.687939447975766
10.0632,0.688006379374673
10.08,0.688073284176777
10.0968,0.688140162550527
10.1136,0.688207014661816
10.1304,0.688273840673895
10.1472,0.688340640747489
10.164,0.688407415040822
10.1808,0.688474163709652
10.1976,0.688540886907308
10.2144,0.688607584784744
10.2312,0.688674257490548
10.248,0.688740905171041
10.2648,0.688807527970199
10.2816,0.688874126029861
10.2984,0.688940699489579
10.3152,0.689007248486781
10.332,0.689073773156761
10.3488,0.689140273632731
10.3656,0.689206750045818
10.3824,0.689273202525141
10.3992,0.689339631197799
10.416,0.689406036188965
10.4328,0.689472417621846
10.4496,0.689538775617781
10.4664,0.689605110296202
10.4832,0.689671421774741
10.5,0.689737710169181
10.5168,0.689803975593568
10.5336,0.689870218160144
10.5504,0.68993643797947
10.5672,0.690002635160393
10.584,0.690068809810093
10.6008,0.690134962034117
10.6176,0.690201091936389
10.6344,0.690267199619227
10.6512,0.690333285183423
10.668,0.690399348728202
10.6848,0.690465390351277
10.7016,0.690531410148868
10.7184,0.690597408215754
10.7352,0.690663384645243
10.752,0.69072933952925
10.7688,0.690795272958266
10.7856,0.690861185021431
10.8024,0.690927075806521
10.8192,0.690992945400001
10.836,0.691058793886996
10.8528,0.691124621351367
10.8696,0.691190427875709
10.8864,0.691256213541353
10.9032,0.691321978428426
10.92,0.691387722615831
10.9368,0.691453446181304
10.9536,0.691519149201397
10.9704,0.691584831751496
10.9872,0.691650493905925
11.004,0.691716135737798
11.0208,0.691781757319212
11.0376,0.691847358721151
11.0544,0.691912940013542
11.0712,0.691978501265289
11.088,0.692044042544238
11.1048,0.692109563917262
11.1216,0.692175065450215
11.1384,0.692240547207993
11.1552,0.692306009254519
11.172,0.692371451652742
11.1888,0.692436874464751
11.2056,0.69250227775165
11.2224,0.69256766157369
11.2392,0.692633025990193
11.256,0.692698371059647
11.2728,0.692763696839667
11.2896,0.692829003387011
11.3064,0.692894290757636
11.3232,0.692959559006645
11.34,0.693024808188359
11.3568,0.69309003835633
11.3736,0.693155249563267
11.3904,0.693220441861167
11.4072,0.693285615301261
11.424,0.693350769934044
11.4408,0.693415905809243
11.4576,0.693481022975921
11.4744,0.693546121482408
11.4912,0.693611201376339
11.508,0.693676262704654
11.5248,0.693741305513641
11.5416,0.693806329848914
11.5584,0.693871335755439
11.5752,0.693936323277544
11.592,0.694001292458924
11.6088,0.694066243342647
11.6256,0.694131175971162
11.6424,0.694196090386364
11.6592,0.694260986629491
11.676,0.694325864741245
11.6928,0.694390724761758
11.7096,0.694455566730553
11.7264,0.694520390686639
11.7432,0.694585196668482
11.76,0.694649984713984
11.7768,0.694714754860543
11.7936,0.69477950714504
11.8104,0.694844241603799
11.8272,0.69490895827271
11.844,0.694973657187119
11.8608,0.695038338381898
11.8776,0.695103001891463
11.8944,0.695167647749715
11.9112,0.695232275990111
11.928,0.695296886645682
11.9448,0.695361479748957
11.9616,0.695426055332052
11.9784,0.695490613426644
11.9952,0.695555154064007
12.012,0.695619677274945
12.0288,0.695684183089889
12.0456,0.695748671538833
12.0624,0.695813142651403
12.0792,0.695877596456799
12.096,0.695942032983846
12.1128,0.696006452260971
12.1296,0.696070854316275
12.1464,0.696135239177426
12.1632,0.696199606871771
12.18,0.696263957426268
12.1968,0.696328290867567
12.2136,0.696392607221926
12.2304,0.696456906515268
12.2472,0.696521188773207
12.264,0.696585454021014
12.2808,0.696649702283632
12.2976,0.69671393358567
12.3144,0.69677814795145
12.3312,0.696842345404976
12.348,0.696906525969923
12.3648,0.6969706896697
12.3816,0.697034836527407
12.3984,0.697098966565846
12.4152,0.697163079807559
12.432,0.697227176274778
12.4488,0.697291255989448
12.4656,0.697355318973289
12.4824,0.697419365247731
12.4992,0.697483394833921
12.516,0.697547407752757
12.5328,0.697611404024916
12.5496,0.697675383670752
12.5664,0.697739346710457
12.5832,0.697803293163912
12.6,0.6978672230508
12.6168,0.697931136390544
12.6336,0.697995033202347
12.6504,0.698058913505177
12.6672,0.698122777317799
12.684,0.698186624658727
12.7008,0.698250455546275
12.7176,0.698314269998542
12.7344,0.698378068033394
12.7512,0.698441849668537
12.768,0.698505614921448
12.7848,0.698569363809378
12.8016,0.698633096349418
12.8184,0.698696812558471
12.8352,0.698760512453205
12.852,0.698824196050123
12.8688,0.698887863365572
12.8856,0.698951514415665
12.9024,0.699015149216367
12.9192,0.69907876778347
12.936,0.69914237013257
12.9528,0.69920595627912
12.9696,0.69926952623838
12.9864,0.699333080025463
13.0032,0.699396617655308
13.02,0.699460139142715
13.0368,0.699523644502275
13.0536,0.699587133748489
13.0704,0.699650606895657
13.0872,0.69971406395795
13.104,0.699777504949411
13.1208,0.699840929883884
13.1376,0.699904338775098
13.1544,0.69996773163667
13.1712,0.700031108482054
13.188,0.700094469324532
13.2048,0.700157814177313
13.2216,0.700221143053457
13.2384,0.700284455965848
13.2552,0.7003477529273
13.272,0.70041103395048
13.2888,0.700474299047935
13.3056,0.700537548232069
13.3224,0.700600781515192
13.3392,0.70066399890948
13.356,0.70072720042701
13.3728,0.700790386079711
13.3896,0.700853555879457
13.4064,0.700916709837957
13.4232,0.700979847966825
13.44,0.701042970277569
13.4568,0.701106076781616
13.4736,0.701169167490262
13.4904,0.701232242414696
13.5072,0.701295301566021
13.524,0.701358344955256
13.5408,0.701421372593263
13.5576,0.701484384490888
13.5744,0.70154738065884
13.5912,0.701610361107722
13.608,0.701673325848061
13.6248,0.701736274890303
13.6416,0.701799208244797
13.6584,0.701862125921804
13.6752,0.701925027931501
13.692,0.70198791428397
13.7088,0.702050784989234
13.7256,0.70211364005722
13.7424,0.702176479497752
13.7592,0.70223930332062
13.776,0.70230211153551
13.7928,0.702364904152014
13.8096,0.702427681179683
13.8264,0.702490442627993
13.8432,0.7025531885063
13.86,0.702615918823949
13.8768,0.702678633590157
13.8936,0.702741332814116
13.9104,0.702804016504933
13.9272,0.702866684671652
13.944,0.702929337323239
13.9608,0.702991974468585
13.9776,0.703054596116555
13.9944,0.703117202275903
14.0112,0.703179792955367
14.028,0.703242368163595
14.0448,0.703304927909174
14.0616,0.703367472200629
14.0784,0.703430001046453
14.0952,0.703492514455051
14.112,0.7035550124348
14.1288,0.703617494993974
14.1456,0.703679962140838
14.1624,0.703742413883595
14.1792,0.703804850230387
14.196,0.703867271189276
14.2128,0.703929676768308
14.2296,0.703992066975484
14.2464,0.704054441818713
14.2632,0.704116801305907
14.28,0.704179145444898
14.2968,0.704241474243443
14.3136,0.704303787709317
14.3304,0.70436608585021
14.3472,0.704428368673761
14.364,0.70449063618758
14.3808,0.704552888399223
14.3976,0.704615125316195
14.4144,0.704677346945995
14.4312,0.70473955329603
14.448,0.704801744373705
14.4648,0.70486392018635
14.4816,0.704926080741301
14.4984,0.704988226045789
14.5152,0.705050356107065
14.532,0.705112470932315
14.5488,0.705174570528678
14.5656,0.705236654903282
14.5824,0.705298724063195
14.5992,0.705360778015469
14.616,0.705422816767101
14.6328,0.70548484032506
14.6496,0.705546848696281
14.6664,0.705608841887663
14.6832,0.705670819906089
14.7,0.705732782758389
14.7168,0.705794730451354
14.7336,0.705856662991743
14.7504,0.705918580386305
14.7672,0.705980482641769
14.784,0.706042369764778
14.8008,0.706104241761987
14.8176,0.706166098640028
14.8344,0.706227940405461
14.8512,0.70628976706486
14.868,0.706351578624748
14.8848,0.706413375091644
14.9016,0.706475156471999
14.9184,0.706536922772266
14.9352,0.706598673998881
14.952,0.70666041015822
14.9688,0.706722131256645
14.9856,0.706783837300507
15.0024,0.706845528296141
15.0192,0.706907204249804
15.036,0.706968865167794
15.0528,0.707030511056319
15.0696,0.707092141921631
15.0864,0.707153757769917
15.1032,0.707215358607337
15.12,0.707276944440049
15.1368,0.707338515274197
15.1536,0.707400071115863
15.1704,0.707461611971145
15.1872,0.707523137846098
15.204,0.707584648746765
15.2208,0.707646144679167
15.2376,0.707707625649312
15.2544,0.707769091663178
15.2712,0.707830542726708
15.288,0.707891978845866
15.3048,0.707953400026561
15.3216,0.708014806274687
15.3384,0.708076197596141
15.3552,0.708137573996793
15.372,0.708198935482476
15.3888,0.708260282059023
15.4056,0.708321613732259
15.4224,0.708382930507951
15.4392,0.708444232391895
15.456,0.708505519389848
15.4728,0.708566791507545
15.4896,0.708628048750724
15.5064,0.708689291125089
15.5232,0.708750518636337
15.54,0.70881173129015
15.5568,0.708872929092174
15.5736,0.708934112048071
15.5904,0.708995280163466
15.6072,0.709056433444001
15.624,0.709117571895236
15.6408,0.709178695522779
15.6576,0.709239804332216
15.6744,0.709300898329086
15.6912,0.709361977518953
15.708,0.709423041907348
15.7248,0.709484091499786
15.7416,0.709545126301761
15.7584,0.709606146318788
15.7752,0.709667151556332
15.792,0.709728142019866
15.8088,0.709789117714843
15.8256,0.709850078646699
15.8424,0.709911024820861
15.8592,0.709971956242748
15.876,0.710032872917783
15.8928,0.710093774851325
15.9096,0.710154662048799
15.9264,0.710215534515547
15.9432,0.71027639225693
15.96,0.71033723527831
15.9768,0.710398063585013
15.9936,0.710458877182355
16.0104,0.710519676075687
16.0272,0.710580460270273
16.044,0.710641229771448
16.0608,0.710701984584464
16.0776,0.710762724714605
16.0944,0.710823450167133
16.1112,0.710884160947307
16.128,0.710944857060373
16.1448,0.711005538511569
16.1616,0.711066205306108
16.1784,0.711126857449214
16.1952,0.711187494946094
16.212,0.711248117801944
16.2288,0.711308726021948
16.2456,0.711369319611299
16.2624,0.711429898575161
16.2792,0.711490462918683
16.296,0.71155101264705
16.3128,0.711611547765378
16.3296,0.711672068278821
16.3464,0.711732574192491
16.3632,0.711793065511521
16.38,0.711853542241034
16.3968,0.7119140043861
16.4136,0.711974451951851
16.4304,0.712034884943364
16.4472,0.712095303365721
16.464,0.712155707223986
16.4808,0.712216096523234
16.4976,0.712276471268529
16.5144,0.712336831464906
16.5312,0.712397177117415
16.548,0.712457508231117
16.5648,0.712517824811008
16.5816,0.712578126862137
16.5984,0.712638414389513
16.6152,0.712698687398121
16.632,0.712758945892996
16.6488,0.712819189879125
16.6656,0.712879419361495
16.6824,0.712939634345091
16.6992,0.712999834834882
16.716,0.713060020835856
16.7328,0.713120192352967
16.7496,0.713180349391164
16.7664,0.713240491955422
16.7832,0.713300620050667
16.8,0.713360733681831
16.8168,0.713420832853872
16.8336,0.713480917571713
16.8504,0.713540987840268
16.8672,0.713601043664453
16.884,0.713661085049189
16.9008,0.713721111999358
16.9176,0.713781124519907
16.9344,0.713841122615673
16.9512,0.713901106291593
16.968,0.713961075552517
16.9848,0.714021030403341
17.0016,0.714080970848936
17.0184,0.714140896894159
17.0352,0.714200808543882
17.052,0.714260705802962
17.0688,0.714320588676254
17.0856,0.71438045716859
17.1024,0.714440311284843
17.1192,0.714500151029818
17.136,0.714559976408383
17.1528,0.714619787425337
17.1696,0.714679584085513
17.1864,0.714739366393723
17.2032,0.7147991343548
17.22,0.714858887973536
17.2368,0.71491862725475
17.2536,0.714978352203227
17.2704,0.715038062823776
17.2872,0.715097759121176
17.304,0.715157441100241
17.3208,0.715217108765721
17.3376,0.715276762122403
17.3544,0.715336401175075
17.3712,0.715396025928495
17.388,0.715455636387439
17.4048,0.715515232556654
17.4216,0.715574814440905
17.4384,0.71563438204495
17.4552,0.715693935373535
17.472,0.715753474431414
17.4888,0.71581299922332
17.5056,0.715872509753992
17.5224,0.715932006028174
17.5392,0.715991488050564
17.556,0.716050955825925
17.5728,0.716110409358971
17.5896,0.716169848654397
17.6064,0.716229273716949
17.6232,0.716288684551316
17.64,0.716348081162219
17.6568,0.716407463554362
17.6736,0.716466831732431
17.6904,0.716526185701137
17.7072,0.716585525465172
17.724,0.716644851029229
17.7408,0.716704162397969
17.7576,0.716763459576103
17.7744,0.716822742568301
17.7912,0.716882011379235
17.808,0.716941266013588
17.8248,0.717000506476025
17.8416,0.717059732771214
17.8584,0.717118944903801
17.8752,0.717178142878474
17.892,0.717237326699866
17.9088,0.717296496372639
17.9256,0.717355651901429
17.9424,0.717414793290901
17.9592,0.717473920545694
17.976,0.717533033670448
17.9928,0.717592132669791
18.0096,0.717651217548363
18.0264,0.717710288310805
18.0432,0.717769344961727
18.06,0.717828387505765
18.0768,0.717887415947525
18.0936,0.717946430291655
18.1104,0.718005430542744
18.1272,0.718064416705419
18.144,0.718123388784278
18.1608,0.718182346783948
18.1776,0.718241290709008
18.1944,0.718300220564079
18.2112,0.718359136353755
18.228,0.718418038082625
18.2448,0.718476925755279
18.2616,0.718535799376319
18.2784,0.718594658950324
18.2952,0.718653504481875
18.312,0.718712335975576
18.3288,0.718771153435967
18.3456,0.718829956867658
18.3624,0.71888874627522
18.3792,0.718947521663188
18.396,0.71900628303617
18.4128,0.719065030398714
18.4296,0.719123763755377
18.4464,0.719182483110748
18.4632,0.719241188469358
18.48,0.719299879835756
18.4968,0.719358557214504
18.5136,0.719417220610161
18.5304,0.719475870027264
18.5472,0.719534505470359
18.564,0.719593126943985
18.5808,0.719651734452694
18.5976,0.719710328001007
18.6144,0.719768907593465
18.6312,0.719827473234595
18.648,0.719886024928929
18.6648,0.719944562681001
18.6816,0.720003086495336
18.6984,0.72006159637645
18.7152,0.720120092328857
18.732,0.720178574357082
18.7488,0.720237042465638
18.7656,0.720295496659048
18.7824,0.720353936941797
18.7992,0.720412363318409
18.816,0.720470775793389
18.8328,0.720529174371235
18.8496,0.72058755905646
18.8664,0.720645929853546
18.8832,0.720704286766991
18.9,0.720762629801298
18.9168,0.720820958960951
18.9336,0.720879274250437
18.9504,0.720937575674252
18.9672,0.720995863236881
18.984,0.7210541369428
19.0008,0.72111239679648
19.0176,0.72117064280241
19.0344,0.721228874965057
19.0512,0.721287093288911
19.068,0.721345297778417
19.0848,0.721403488438063
19.1016,0.72146166527231
19.1184,0.721519828285622
19.1352,0.721577977482472
19.152,0.721636112867298
19.1688,0.721694234444576
19.1856,0.721752342218759
19.2024,0.721810436194293
19.2192,0.721868516375625
19.236,0.721926582767198
19.2528,0.72198463537349
19.2696,0.722042674198928
19.2864,0.722100699247951
19.3032,0.722158710525001
19.32,0.722216708034519
19.3368,0.722274691780934
19.3536,0.722332661768694
19.3704,0.722390618002222
19.3872,0.722448560485946
19.404,0.722506489224293
19.4208,0.722564404221696
19.4376,0.722622305482576
19.4544,0.722680193011347
19.4712,0.722738066812451
19.488,0.722795926890286
19.5048,0.722853773249265
19.5216,0.722911605893805
19.5384,0.722969424828324
19.5552,0.723027230057231
19.572,0.723085021584916
19.5888,0.723142799415801
19.6056,0.723200563554284
19.6224,0.723258314004779
19.6392,0.72331605077167
19.656,0.723373773859358
19.6728,0.723431483272239
19.6896,0.7234891790147
19.7064,0.723546861091139
19.7232,0.723604529505967
19.74,0.723662184263525
19.7568,0.723719825368229
19.7736,0.723777452824452
19.7904,0.723835066636594
19.8072,0.723892666808995
19.824,0.723950253346066
19.8408,0.724007826252185
19.8576,0.724065385531707
19.8744,0.72412293118901
19.8912,0.724180463228457
19.908,0.724237981654425
19.9248,0.724295486471287
19.9416,0.724352977683397
19.9584,0.724410455295112
19.9752,0.724467919310805
19.992,0.724525369734813
20.0088,0.724582806571525
20.0256,0.724640229825261
20.0424,0.724697639500403
20.0592,0.724755035601268
20.076,0.724812418132249
20.0928,0.724869787097652
20.1096,0.724927142501836
20.1264,0.724984484349163
20.1432,0.72504181264394
20.16,0.725099127390531
20.1768,0.725156428593268
20.1936,0.725213716256484
20.2104,0.725270990384502
20.2272,0.725328250981677
20.244,0.72538549805232
20.2608,0.725442731600771
20.2776,0.725499951631345
20.2944,0.72555715814837
20.3112,0.725614351156184
20.328,0.725671530659085
20.3448,0.725728696661408
20.3616,0.725785849167442
20.3784,0.72584298818154
20.3952,0.725900113708005
20.412,0.725957225751139
20.4288,0.726014324315244
20.4456,0.726071409404643
20.4624,0.726128481023637
20.4792,0.72618553917654
20.496,0.726242583867637
20.5128,0.726299615101244
20.5296,0.726356632881655
20.5464,0.726413637213158
20.5632,0.72647062810005
20.58,0.726527605546638
20.5968,0.726584569557203
20.6136,0.726641520136031
20.6304,0.726698457287425
20.6472,0.726755381015655
20.664,0.726812291325014
20.6808,0.726869188219785
20.6976,0.726926071704241
20.7144,0.726982941782673
20.7312,0.727039798459352
20.748,0.727096641738546
20.7648,0.727153471624536
20.7816,0.727210288121603
20.7984,0.727267091234004
20.8152,0.727323880966006
20.832,0.727380657321883
20.8488,0.727437420305907
20.8656,0.727494169922334
20.8824,0.727550906175412
20.8992,0.727607629069415
20.916,0.727664338608601
20.9328,0.727721034797216
20.9496,0.727777717639509
20.9664,0.727834387139762
20.9832,0.727891043302197
21,0.727947686131085
21.0168,0.72800431563066
21.0336,0.728060931805177
21.0504,0.728117534658856
21.0672,0.728174124195972
21.084,0.728230700420742
21.1008,0.728287263337419
21.1176,0.72834381295022
21.1344,0.728400349263414
21.1512,0.728456872281191
21.168,0.72851338200782
21.1848,0.728569878447519
21.2016,0.728626361604504
21.2184,0.728682831483023
21.2352,0.728739288087271
21.252,0.728795731421506
21.2688,0.728852161489913
21.2856,0.72890857829675
21.3024,0.728964981846207
21.3192,0.729021372142507
21.336,0.729077749189872
21.3528,0.729134112992501
21.3696,0.729190463554624
21.3864,0.729246800880443
21.4032,0.729303124974148
21.42,0.729359435839969
21.4368,0.729415733482102
21.4536,0.729472017904746
21.4704,0.729528289112101
21.4872,0.729584547108377
21.504,0.729640791897754
21.5208,0.729697023484448
21.5376,0.729753241872639
21.5544,0.729809447066514
21.5712,0.729865639070287
21.588,0.729921817888123
21.6048,0.729977983524228
21.6216,0.730034135982774
21.6384,0.730090275267962
21.6552,0.730146401383954
21.672,0.730202514334941
21.6888,0.730258614125099
21.7056,0.730314700758611
21.7224,0.730370774239654
21.7392,0.730426834572384
21.756,0.730482881760992
21.7728,0.730538915809635
21.7896,0.730594936722492
21.8064,0.730650944503727
21.8232,0.730706939157513
21.84,0.730762920687991
21.8568,0.73081888909935
21.8736,0.73087484439574
21.8904,0.730930786581319
21.9072,0.73098671566024
21.924,0.731042631636675
21.9408,0.731098534514758
21.9576,0.731154424298647
21.9744,0.731210300992501
21.9912,0.731266164600465
22.008,0.731322015126679
22.0248,0.731377852575299
22.0416,0.731433676950465
22.0584,0.731489488256323
22.0752,0.731545286496998
22.092,0.731601071676645
22.1088,0.731656843799391
22.1256,0.731712602869376
22.1424,0.731768348890745
22.1592,0.73182408186762
22.176,0.731879801804134
22.1928,0.731935508704419
22.2096,0.731991202572591
22.2264,0.732046883412786
22.2432,0.732102551229132
22.26,0.732158206025742
22.2768,0.732213847806741
22.2936,0.73226947657624
22.3104,0.732325092338371
22.3272,0.73238069509724
22.344,0.732436284856971
22.3608,0.732491861621677
22.3776,0.732547425395457
22.3944,0.732602976182423
22.4112,0.7326585139867
22.428,0.732714038812372
22.4448,0.732769550663557
22.4616,0.732825049544347
22.4784,0.732880535458858
22.4952,0.732936008411182
22.512,0.732991468405429
22.5288,0.733046915445667
22.5456,0.733102349536017
22.5624,0.73315777068056
22.5792,0.733213178883406
22.596,0.733268574148614
22.6128,0.733323956480303
22.6296,0.733379325882539
22.6464,0.733434682359425
22.6632,0.733490025915034
22.68,0.733545356553442
22.6968,0.733600674278733
22.7136,0.733655979095005
22.7304,0.733711271006312
22.7472,0.733766550016731
22.764,0.733821816130346
22.7808,0.733877069351221
22.7976,0.733932309683435
22.8144,0.73398753713106
22.8312,0.734042751698143
22.848,0.734097953388776
22.8648,0.734153142207008
22.8816,0.7342083181569
22.8984,0.734263481242541
22.9152,0.734318631467945
22.932,0.734373768837206
22.9488,0.734428893354361
22.9656,0.734484005023488
22.9824,0.734539103848614
22.9992,0.734594189833809
23.016,0.734649262983098
23.0328,0.734704323300561
23.0496,0.734759370790225
23.0664,0.73481440545615
23.0832,0.734869427302364
23.1,0.73492443633292
23.1168,0.734979432551857
23.1336,0.735034415963215
23.1504,0.735089386571019
23.1672,0.735144344379314
23.184,0.735199289392144
23.2008,0.735254221613532
23.2176,0.735309141047495
23.2344,0.735364047698087
23.2512,0.735418941569311
23.268,0.735473822665231
23.2848,0.735528690989829
23.3016,0.73558354654716
23.3184,0.735638389341242
23.3352,0.735693219376065
23.352,0.735748036655683
23.3688,0.735802841184092
23.3856,0.735857632965321
23.4024,0.735912412003371
23.4192,0.735967178302273
23.436,0.736021931866019
23.4528,0.736076672698619
23.4696,0.736131400804083
23.4864,0.736186116186434
23.5032,0.736240818849655
23.52,0.73629550879776
23.5368,0.736350186034739
23.5536,0.736404850564594
23.5704,0.736459502391342
23.5872,0.736514141518954
23.604,0.736568767951445
23.6208,0.736623381692794
23.6376,0.736677982747008
23.6544,0.736732571118056
23.6712,0.736787146809951
23.688,0.736841709826661
23.7048,0.736896260172169
23.7216,0.73695079785048
23.7384,0.737005322865565
23.7552,0.737059835221419
23.772,0.737114334921998
23.7888,0.73716882197128
23.8056,0.737223296373269
23.8224,0.737277758131908
23.8392,0.737332207251189
23.856,0.737386643735092
23.8728,0.737441067587563
23.8896,0.737495478812583
23.9064,0.737549877414115
23.9232,0.737604263396129
23.94,0.737658636762578
23.9568,0.737712997517448
23.9736,0.737767345664678
23.9904,0.737821681208242


==> DATA/validation_data/pdm_validation_2.dat <==
0,7.99062558335556e-17
1.68,0.528727018003938
3.36,0.643927298417027
5.04,0.677073199052031
6.72,0.693707980194866
8.4,0.706754106722821
10.08,0.718772044541388
11.76,0.730281025356334
13.44,0.741397386655387
15.12,0.752157224257133
16.8,0.762579991962669
18.48,0.77268108686185
20.16,0.7824743822031
21.84,0.791972774231021
23.52,0.801188332331307
25.2,0.810132366283731
26.88,0.818815473075839
28.56,0.827247576089516
30.24,0.835437959584625
31.92,0.843395299370573
33.6,0.851127690088516
35.28,0.858642669380173
36.96,0.865947239144536
38.64,0.873047884029101
40.32,0.879950587255214
42,0.886660843832664
43.68,0.893183671174821
45.36,0.899523617079343
47.04,0.905684764989
48.72,0.911670736388968
50.4,0.91748469012851
52.08,0.92312931837005
53.76,0.928606838763543
55.44,0.933918982307121
57.12,0.939066976176722
58.8,0.944051520567619
60.48,0.948872758264375
62.16,0.953530235200796
63.84,0.958022849625941
65.52,0.962348786554045
67.2,0.966505432780848
68.88,0.970489265613942
70.56,0.974295705097434
72.24,0.977918914003216
73.92,0.981351520465571
75.6,0.984584221278398
77.28,0.987605191713494
78.96,0.99039916144864
80.64,0.992945865294974
82.32,0.995217183590706
84,0.997171029219993
85.68,0.998734323757185
87.36,0.999696169098866
89.04,0.999940180443127
90.72,0.999988222439063
92.4,0.999997681177379
94.08,0.999999543459092
95.76,0.999999910114038
97.44,0.99999998230282
99.12,0.999999996515693
100.8,0.999999999313992
102.48,0.999999999864935
104.16,0.999999999973407
105.84,0.999999999994763
107.52,0.999999999998967
109.2,0.999999999999796
110.88,0.999999999999959
112.56,0.99999999999999
114.24,0.999999999999996
115.92,0.999999999999996
117.6,0.999999999999996
119.28,0.999999999999996
120.96,0.999999999999996
122.64,0.999999999999996
124.32,0.999999999999996
126,0.999999999999996
127.68,0.999999999999996
129.36,0.999999999999996
131.04,0.999999999999996
132.72,0.999999999999996
134.4,0.999999999999996
136.08,0.999999999999996
137.76,0.999999999999996
139.44,0.999999999999996
141.12,0.999999999999996
142.8,0.999999999999996
144.48,0.999999999999996
146.16,0.999999999999996
147.84,0.999999999999996
149.52,0.999999999999996
151.2,0.999999999999996
152.88,0.999999999999996
154.56,0.999999999999996
156.24,0.999999999999996
157.92,0.999999999999996
159.6,0.999999999999996
161.28,0.999999999999996
162.96,0.999999999999996
164.64,0.999999999999996
166.32,0.999999999999996
168,0.999999999999996


==> DATA/validation_data/pdm_validation_2_zoomed.dat <==
0,7.99062558335556e-17
0.0168,0.0104198490290184
0.0336,0.0206774482918848
0.0504,0.0307752058192422
0.0672,0.0407155035416352
0.084,0.0505006968809983
0.1008,0.0601331144082195
0.1176,0.0696150575609301
0.1344,0.0789488004161533
0.1512,0.0881365895128555
0.168,0.0971806437199644
0.1848,0.106083154145885
0.2016,0.114846284085731
0.2184,0.123472169002982
0.2352,0.131962916542461
0.252,0.14032060657186
0.2688,0.148547291249218
0.2856,0.156644995114086
0.3024,0.164615715200072
0.3192,0.172461421167014
0.336,0.180184055450747
0.3528,0.187785533428982
0.3696,0.195267743601678
0.3864,0.20263254778452
0.4032,0.209881781314212
0.42,0.217017253264417
0.4368,0.22404074667122
0.4536,0.230954018767116
0.4704,0.237758801222576
0.4872,0.244456800394376
0.504,0.251049697579841
0.5208,0.257539149276302
0.5376,0.263926787445106
0.5544,0.270214219779505
0.5712,0.276403029975888
0.588,0.282494778007846
0.6048,0.288491000402503
0.6216,0.294393210518711
0.6384,0.300202898826738
0.6552,0.305921533188935
0.672,0.311550559141148
0.6888,0.317091400174463
0.7056,0.322545458017087
0.7224,0.327914112915889
0.7392,0.333198723917626
0.756,0.338400629149326
0.7728,0.343521146097831
0.7896,0.348561571888176
0.8064,0.353523183560671
0.8232,0.358407238346527
0.84,0.363214973941809
0.8568,0.367947608779694
0.8736,0.372606342300718
0.8904,0.377192355221166
0.9072,0.381706809799183
0.924,0.386150850098798
0.9408,0.390525602251576
0.9576,0.394832174715929
0.9744,0.399071658533963
0.9912,0.403245127585834
1.008,0.407353638841508
1.0248,0.411398232609948
1.0416,0.415379932785645
1.0584,0.41929974709242
1.0752,0.423158667324556
1.092,0.426957669585137
1.1088,0.430697714521665
1.1256,0.434379747558827
1.1424,0.438004699128542
1.1592,0.441573484897103
1.176,0.445087005989602
1.1928,0.448546149211432
1.2096,0.451951787267057
1.2264,0.455304778975895
1.2432,0.458605969485431
1.26,0.461856190481486
1.2768,0.465056260395723
1.2936,0.468206984610305
1.3104,0.471309155659874
1.3272,0.474363553430643
1.344,0.477370945356873
1.3608,0.480332086614498
1.3776,0.483247720312143
1.3944,0.486118577679379
1.4112,0.488945378252349
1.428,0.49172883005673
1.4448,0.494469629788087
1.4616,0.497168462989585
1.4784,0.499826004227168
1.4952,0.50244291726217
1.512,0.505019855221391
1.5288,0.507557460764667
1.5456,0.510056366250002
1.5624,0.51251719389619
1.5792,0.51494055594308
1.596,0.517327054809393
1.6128,0.519677283248212
1.6296,0.521991824500127
1.6464,0.524271252444023
1.6632,0.52651613174566
1.68,0.528727018003938
1.6968,0.530904457894971
1.7136,0.533048989313938
1.7304,0.535161141514779
1.7472,0.537241435247769
1.764,0.539290382894904
1.7808,0.541308488603292
1.7976,0.54329624841644
1.8144,0.545254150403509
1.8312,0.547182674786567
1.848,0.549082294065891
1.8648,0.55095347314328
1.8816,0.552796669443506
1.8984,0.554612333033796
1.9152,0.556400906741528
1.932,0.558162826270025
1.9488,0.559898520312543
1.9656,0.561608410664522
1.9824,0.563292912333996
1.9992,0.564952433650372
2.016,0.566587376371345
2.0328,0.568198135788296
2.0496,0.569785100829923
2.0664,0.571348654164247
2.0832,0.572889172299039
2.1,0.574407025680646
2.1168,0.575902578791241
2.1336,0.577376190244538
2.1504,0.578828212879996
2.1672,0.580258993855515
2.184,0.581668874738686
2.2008,0.583058191596571
2.2176,0.584427275084043
2.2344,0.585776450530754
2.2512,0.58710603802669
2.268,0.588416352506401
2.2848,0.589707703831826
2.3016,0.59098039687385
2.3184,0.592234731592568
2.3352,0.593471003116203
2.352,0.594689501818834
2.3688,0.595890513396847
2.3856,0.597074318944184
2.4024,0.598241195026347
2.4192,0.59939141375328
2.436,0.600525242851025
2.4528,0.601642945732298
2.4696,0.602744781565856
2.4864,0.603831005344813
2.5032,0.604901867953854
2.52,0.605957616235341
2.5368,0.606998493054389
2.5536,0.608024737362894
2.5704,0.609036584262517
2.5872,0.610034265066684
2.604,0.611018007361567
2.6208,0.611988035066115
2.6376,0.612944568491079
2.6544,0.613887824397123
2.6712,0.614818016052015
2.688,0.615735353286846
2.7048,0.616640042551395
2.7216,0.6175322869686
2.7384,0.618412286388112
2.7552,0.619280237439033
2.772,0.620136333581808
2.7888,0.620980765159231
2.8056,0.621813719446696
2.8224,0.622635380701598
2.8392,0.623445930211964
2.856,0.624245546344269
2.8728,0.625034404590519
2.8896,0.625812677614563
2.9064,0.626580535297653
2.9232,0.62733814478328
2.94,0.628085670521281
2.9568,0.628823274311253
2.9736,0.629551115345233
2.9904,0.63026935024974
3.0072,0.630978133127109
3.024,0.631677615596139
3.0408,0.632367946832154
3.0576,0.63304927360635
3.0744,0.63372174032454
3.0912,0.63438548906529
3.108,0.635040659617395
3.1248,0.635687389516808
3.1416,0.636325814082917
3.1584,0.636956066454297
3.1752,0.637578277623829
3.192,0.638192576473293
3.2088,0.638799089807396
3.2256,0.639397942387235
3.2424,0.639989256963245
3.2592,0.640573154307597
3.276,0.641149753246077
3.2928,0.641719170689468
3.3096,0.64228152166441
3.3264,0.642836919343758
3.3432,0.643385475076481
3.36,0.643927298417027
3.3768,0.644462497154283
3.3936,0.644991177340011
3.4104,0.645513443316835
3.4272,0.646029397745819
3.444,0.646539141633549
3.4608,0.647042774358814
3.4776,0.647540393698824
3.4944,0.648032095855038
3.5112,0.648517975478558
3.528,0.64899812569514
3.5448,0.649472638129737
3.5616,0.64994160293072
3.5784,0.65040510879368
3.5952,0.650863242984825
3.612,0.65131609136404
3.6288,0.651763738407545
3.6456,0.652206267230205
3.6624,0.652643759607455
3.6792,0.653076295996918
3.696,0.653503955559624
3.7128,0.653926816180908
3.7296,0.654344954491007
3.7464,0.654758445885247
3.7632,0.655167364543979
3.78,0.655571783452143
3.7968,0.655971774418552
3.8136,0.656367408094851
3.8304,0.656758753994152
3.8472,0.6571458805094
3.864,0.657528854931439
3.8808,0.657907743466742
3.8976,0.658282611254936
3.9144,0.658653522385964
3.9312,0.659020539917017
3.948,0.659383725889191
3.9648,0.659743141343836
3.9816,0.660098846338719
3.9984,0.660450899963825
4.0152,0.660799360356999
4.032,0.661144284719274
4.0488,0.661485729329969
4.0656,0.661823749561569
4.0824,0.662158399894317
4.0992,0.662489733930599
4.116,0.662817804409119
4.1328,0.663142663218798
4.1496,0.663464361412465
4.1664,0.663782949220366
4.1832,0.664098476063397
4.2,0.664410990566154
4.2168,0.664720540569782
4.2336,0.66502717314459
4.2504,0.665330934602491
4.2672,0.665631870509197
4.284,0.66593002569629
4.3008,0.666225444273025
4.3176,0.666518169637973
4.3344,0.666808244490505
4.3512,0.667095710842026
4.368,0.667380610027093
4.3848,0.667662982714313
4.4016,0.667942868917084
4.4184,0.668220308004142
4.4352,0.66849533870997
4.452,0.668767999145013
4.4688,0.669038326805741
4.4856,0.669306358584547
4.5024,0.669572130779469
4.5192,0.669835679103797
4.536,0.67009703869548
4.5528,0.670356244126409
4.5696,0.67061332941152
4.5864,0.670868328017817
4.6032,0.671121272873151
4.62,0.671372196374956
4.6368,0.671621130398773
4.6536,0.671868106306663
4.6704,0.672113154955502
4.6872,0.672356306705103
4.704,0.672597591426245
4.7208,0.672837038508537
4.7376,0.673074676868199
4.7544,0.673310534955692
4.7712,0.673544640763179
4.788,0.673777021831968
4.8048,0.67400770525976
4.8216,0.6742367177078
4.8384,0.67446408540789
4.8552,0.674689834169362
4.872,0.674913989385835
4.8888,0.675136576041956
4.9056,0.675357618719962
4.9224,0.675577141606186
4.9392,0.675795168497438
4.956,0.676011722807256
4.9728,0.676226827572136
4.9896,0.676440505457564
5.0064,0.676652778764018
5.0232,0.676863669432837
5.04,0.677073199052031
5.0568,0.677281388861959
5.0736,0.677488259760943
5.0904,0.677693832310771
5.1072,0.677898126742134
5.124,0.678101162959953
5.1408,0.678302960548626
5.1576,0.678503538777221
5.1744,0.678702916604519
5.1912,0.678901112684059
5.208,0.679098145369018
5.2248,0.679294032717082
5.2416,0.679488792495186
5.2584,0.679682442184229
5.2752,0.679874998983645
5.292,0.680066479815987
5.3088,0.680256901331354
5.3256,0.680446279911793
5.3424,0.680634631675622
5.3592,0.680821972481687
5.376,0.681008317933534
5.3928,0.681193683383531
5.4096,0.681378083936907
5.4264,0.681561534455746
5.4432,0.681744049562902
5.46,0.681925643645854
5.4768,0.682106330860514
5.4936,0.682286125134935
5.5104,0.682465040172993
5.5272,0.682643089458017
5.544,0.682820286256314
5.5608,0.682996643620707
5.5776,0.683172174393936
5.5944,0.683346891212056
5.6112,0.683520806507789
5.628,0.683693932513779
5.6448,0.683866281265827
5.6616,0.684037864606053
5.6784,0.684208694186036
5.6952,0.684378781469875
5.712,0.684548137737203
5.7288,0.684716774086175
5.7456,0.684884701436376
5.7624,0.685051930531728
5.7792,0.685218471943296
5.796,0.685384336072069
5.8128,0.685549533151731
5.8296,0.685714073251331
5.8464,0.685877966277945
5.8632,0.686041221979312
5.88,0.686203849946338
5.8968,0.686365859615691
5.9136,0.686527260272261
5.9304,0.686688061051592
5.9472,0.686848270942309
5.964,0.687007898788491
5.9808,0.687166953291969
5.9976,0.687325443014654
6.0144,0.687483376380781
6.0312,0.687640761679107
6.048,0.687797607065131
6.0648,0.687953920563223
6.0816,0.688109710068724
6.0984,0.688264983350044
6.1152,0.688419748050722
6.132,0.68857401169139
6.1488,0.688727781671811
6.1656,0.688881065272778
6.1824,0.689033869658081
6.1992,0.689186201876339
6.216,0.689338068862903
6.2328,0.689489477441651
6.2496,0.689640434326796
6.2664,0.689790946124652
6.2832,0.689941019335384
6.3,0.690090660354702
6.3168,0.690239875475552
6.3336,0.690388670889769
6.3504,0.690537052689716
6.3672,0.690685026869881
6.384,0.690832599328448
6.4008,0.690979775868856
6.4176,0.691126562201334
6.4344,0.69127296394439
6.4512,0.691418986626288
6.468,0.691564635686519
6.4848,0.691709916477212
6.5016,0.691854834264568
6.5184,0.691999394230199
6.5352,0.692143601472555
6.552,0.692287461008204
6.5688,0.692430977773194
6.5856,0.692574156624321
6.6024,0.692717002340432
6.6192,0.692859519623663
6.636,0.693001713100689
6.6528,0.693143587323914
6.6696,0.693285146772711
6.6864,0.693426395854551
6.7032,0.693567338906214
6.72,0.693707980194866
6.7368,0.693848323919235
6.7536,0.693988374210698
6.7704,0.69412813513436
6.7872,0.694267610690105
6.804,0.694406804813685
6.8208,0.69454572137774
6.8376,0.69468436419279
6.8544,0.694822737008273
6.8712,0.694960843513503
6.888,0.69509868733866
6.9048,0.695236272055714
6.9216,0.695373601179397
6.9384,0.695510678168104
6.9552,0.695647506424802
6.972,0.695784089297929
6.9888,0.695920430082283
7.0056,0.696056532019857
7.0224,0.696192398300716
7.0392,0.696328032063818
7.056,0.696463436397863
7.0728,0.696598614342066
7.0896,0.696733568886986
7.1064,0.69686830297529
7.1232,0.697002819502535
7.14,0.697137121317923
7.1568,0.697271211225054
7.1736,0.697405091982652
7.1904,0.697538766305295
7.2072,0.697672236864117
7.224,0.697805506287523
7.2408,0.697938577161872
7.2576,0.698071452032146
7.2744,0.698204133402624
7.2912,0.69833662373754
7.308,0.698468925461721
7.3248,0.698601040961222
7.3416,0.698732972583968
7.3584,0.698864722640348
7.3752,0.698996293403824
7.392,0.699127687111537
7.4088,0.699258905964874
7.4256,0.699389952130064
7.4424,0.699520827738726
7.4592,0.699651534888455
7.476,0.699782075643326
7.4928,0.699912452034473
7.5096,0.700042666060611
7.5264,0.700172719688536
7.5432,0.700302614853674
7.56,0.700432353460562
7.5768,0.700561937383357
7.5936,0.700691368466303
7.6104,0.700820648524258
7.6272,0.700949779343122
7.644,0.701078762680337
7.6608,0.701207600265319
7.6776,0.701336293799919
7.6944,0.701464844958879
7.7112,0.701593255390254
7.728,0.70172152671586
7.7448,0.701849660531658
7.7616,0.701977658408225
7.7784,0.702105521891117
7.7952,0.702233252501289
7.812,0.702360851735504
7.8288,0.702488321066697
7.8456,0.70261566194439
7.8624,0.702742875795033
7.8792,0.702869964022404
7.896,0.702996928007967
7.9128,0.703123769111228
7.9296,0.703250488670086
7.9464,0.703377088001184
7.9632,0.703503568400254
7.98,0.703629931142465
7.9968,0.703756177482728
8.0136,0.703882308656035
8.0304,0.704008325877792
8.0472,0.704134230344107
8.064,0.70426002323213
8.0808,0.704385705700344
8.0976,0.704511278888863
8.1144,0.704636743919743
8.1312,0.704762101897245
8.148,0.704887353908154
8.1648,0.705012501022037
8.1816,0.705137544291532
8.1984,0.705262484752611
8.2152,0.705387323424864
8.232,0.705512061311754
8.2488,0.705636699400864
8.2656,0.705761238664175
8.2824,0.705885680058302
8.2992,0.706010024524755
8.316,0.706134272990169
8.3328,0.706258426366543
8.3496,0.706382485551492
8.3664,0.706506451428467
8.3832,0.706630324866978
8.4,0.706754106722821
8.4168,0.706877797838312
8.4336,0.707001399042492
8.4504,0.707124911151349
8.4672,0.707248334968005
8.484,0.707371671282963
8.5008,0.707494920874274
8.5176,0.707618084507748
8.5344,0.707741162937171
8.5512,0.707864156904462
8.568,0.707987067139905
8.5848,0.708109894362302
8.6016,0.70823263927918
8.6184,0.70835530258695
8.6352,0.708477884971123
8.652,0.708600387106435
8.6688,0.70872280965707
8.6856,0.708845153276795
8.7024,0.708967418609153
8.7192,0.709089606287604
8.736,0.709211716935701
8.7528,0.709333751167251
8.7696,0.709455709586465
8.7864,0.709577592788118
8.8032,0.709699401357693
8.82,0.709821135871543
8.8368,0.709942796897025
8.8536,0.710064384992649
8.8704,0.710185900708233
8.8872,0.710307344585026
8.904,0.710428717155848
8.9208,0.710550018945234
8.9376,0.710671250469558
8.9544,0.710792412237176
8.9712,0.710913504748547
8.988,0.711034528496351
9.0048,0.711155483965643
9.0216,0.71127637163395
9.0384,0.711397191971388
9.0552,0.711517945440809
9.072,0.71163863249789
9.0888,0.711759253591265
9.1056,0.711879809162638
9.1224,0.71200029964688
9.1392,0.712120725472154
9.156,0.712241087060024
9.1728,0.71236138482554
9.1896,0.71248161917737
9.2064,0.712601790517886
9.2232,0.712721899243277
9.24,0.712841945743629
9.2568,0.712961930403035
9.2736,0.71308185359971
9.2904,0.713201715706052
9.3072,0.713321517088747
9.324,0.71344125810888
9.3408,0.713560939122
9.3576,0.713680560478219
9.3744,0.713800122522298
9.3912,0.713919625593745
9.408,0.714039070026874
9.4248,0.714158456150908
9.4416,0.714277784290069
9.4584,0.714397054763634
9.4752,0.71451626788602
9.492,0.714635423966883
9.5088,0.714754523311167
9.5256,0.714873566219204
9.5424,0.714992552986764
9.5592,0.715111483905159
9.576,0.715230359261278
9.5928,0.715349179337689
9.6096,0.715467944412687
9.6264,0.715586654760382
9.6432,0.715705310650747
9.66,0.715823912349704
9.6768,0.715942460119176
9.6936,0.716060954217139
9.7104,0.71617939489772
9.7272,0.716297782411233
9.744,0.716416117004246
9.7608,0.716534398919639
9.7776,0.716652628396669
9.7944,0.716770805671032
9.8112,0.716888930974895
9.828,0.717007004536996
9.8448,0.717125026582647
9.8616,0.717242997333841
9.8784,0.717360917009269
9.8952,0.717478785824382
9.912,0.717596603991447
9.9288,0.717714371719606
9.9456,0.71783208921491
9.9624,0.717949756680373
9.9792,0.71806737431602
9.996,0.718184942318954
10.0128,0.718302460883372
10.0296,0.718419930200642
10.0464,0.718537350459314
10.0632,0.718654721845199
10.08,0.718772044541388
10.0968,0.718889318728324
10.1136,0.719006544583805
10.1304,0.71912372228306
10.1472,0.719240851998782
10.164,0.719357933901151
10.1808,0.719474968157907
10.1976,0.719591954934351
10.2144,0.719708894393421
10.2312,0.719825786695699
10.248,0.719942631999467
10.2648,0.720059430460739
10.2816,0.720176182233303
10.2984,0.720292887468746
10.3152,0.720409546316489
10.332,0.720526158923842
10.3488,0.720642725436009
10.3656,0.720759245996134
10.3824,0.72087572074536
10.3992,0.720992149822809
10.416,0.721108533365651
10.4328,0.721224871509136
10.4496,0.721341164386607
10.4664,0.721457412129528
10.4832,0.721573614867554
10.5,0.721689772728504
10.5168,0.721805885838429
10.5336,0.721921954321629
10.5504,0.722037978300682
10.5672,0.722153957896456
10.584,0.722269893228166
10.6008,0.722385784413384
10.6176,0.722501631568058
10.6344,0.72261743480656
10.6512,0.722733194241678
10.668,0.72284890998468
10.6848,0.722964582145309
10.7016,0.72308021083182
10.7184,0.723195796151
10.7352,0.723311338208194
10.752,0.723426837107322
10.7688,0.723542292950924
10.7856,0.723657705840146
10.8024,0.72377307587479
10.8192,0.723888403153317
10.836,0.724003687772896
10.8528,0.72411892982939
10.8696,0.724234129417407
10.8864,0.724349286630288
10.9032,0.724464401560166
10.92,0.72457947429795
10.9368,0.724694504933372
10.9536,0.724809493554979
10.9704,0.724924440250183
10.9872,0.725039345105252
11.004,0.725154208205335
11.0208,0.725269029634494
11.0376,0.725383809475708
11.0544,0.725498547810889
11.0712,0.725613244720907
11.088,0.725727900285601
11.1048,0.725842514583794
11.1216,0.725957087693325
11.1384,0.726071619691031
11.1552,0.726186110652808
11.172,0.726300560653582
11.1888,0.726414969767357
11.2056,0.726529338067211
11.2224,0.726643665625319
11.2392,0.72675795251297
11.256,0.726872198800565
11.2728,0.726986404557649
11.2896,0.727100569852924
11.3064,0.727214694754252
11.3232,0.727328779328661
11.34,0.727442823642393
11.3568,0.727556827760877
11.3736,0.72767079174876
11.3904,0.727784715669932
11.4072,0.7278985995875
11.424,0.728012443563844
11.4408,0.728126247660606
11.4576,0.728240011938698
11.4744,0.728353736458321
11.4912,0.728467421278987
11.508,0.728581066459504
11.5248,0.728694672058008
11.5416,0.728808238131965
11.5584,0.728921764738198
11.5752,0.729035251932855
11.592,0.729148699771481
11.6088,0.729262108308963
11.6256,0.72937547759959
11.6424,0.729488807697047
11.6592,0.72960209865441
11.676,0.729715350524177
11.6928,0.729828563358258
11.7096,0.729941737208005
11.7264,0.730054872124197
11.7432,0.730167968157079
11.76,0.730281025356334
11.7768,0.730394043771124
11.7936,0.730507023450087
11.8104,0.730619964441335
11.8272,0.730732866792465
11.844,0.730845730550598
11.8608,0.730958555762333
11.8776,0.731071342473805
11.8944,0.731184090730655
11.9112,0.731296800578065
11.928,0.731409472060753
11.9448,0.731522105222982
11.9616,0.731634700108556
11.9784,0.731747256760847
11.9952,0.731859775222789
12.012,0.73197225553689
12.0288,0.732084697745246
12.0456,0.732197101889524
12.0624,0.732309468010983
12.0792,0.732421796150494
12.096,0.732534086348527
12.1128,0.732646338645154
12.1296,0.73275855308008
12.1464,0.732870729692622
12.1632,0.732982868521731
12.18,0.733094969605982
12.1968,0.733207032983615
12.2136,0.733319058692489
12.2304,0.733431046770133
12.2472,0.733542997253724
12.264,0.733654910180107
12.2808,0.733766785585795
12.2976,0.733878623506957
12.3144,0.733990423979476
12.3312,0.734102187038879
12.348,0.734213912720405
12.3648,0.734325601058983
12.3816,0.734437252089227
12.3984,0.734548865845474
12.4152,0.734660442361747
12.432,0.7347719816718
12.4488,0.734883483809086
12.4656,0.734994948806782
12.4824,0.735106376697805
12.4992,0.735217767514781
12.516,0.735329121290083
12.5328,0.735440438055803
12.5496,0.735551717843807
12.5664,0.735662960685668
12.5832,0.735774166612742
12.6,0.735885335656124
12.6168,0.735996467846653
12.6336,0.736107563214952
12.6504,0.736218621791392
12.6672,0.736329643606116
12.684,0.736440628689049
12.7008,0.736551577069878
12.7176,0.736662488778065
12.7344,0.736773363842878
12.7512,0.736884202293345
12.768,0.736995004158298
12.7848,0.737105769466348
12.8016,0.737216498245916
12.8184,0.737327190525207
12.8352,0.737437846332237
12.852,0.737548465694826
12.8688,0.737659048640592
12.8856,0.737769595196977
12.9024,0.73788010539122
12.9192,0.737990579250395
12.936,0.738101016801375
12.9528,0.738211418070872
12.9696,0.738321783085409
12.9864,0.738432111871344
13.0032,0.738542404454862
13.02,0.738652660861983
13.0368,0.738762881118551
13.0536,0.738873065250265
13.0704,0.738983213282642
13.0872,0.739093325241065
13.104,0.739203401150736
13.1208,0.739313441036721
13.1376,0.739423444923939
13.1544,0.73953341283714
13.1712,0.739643344800947
13.188,0.739753240839829
13.2048,0.739863100978117
13.2216,0.739972925239994
13.2384,0.740082713649523
13.2552,0.740192466230608
13.272,0.74030218300704
13.2888,0.740411864002462
13.3056,0.740521509240396
13.3224,0.740631118744237
13.3392,0.74074069253725
13.356,0.74085023064257
13.3728,0.74095973308323
13.3896,0.741069199882116
13.4064,0.741178631062016
13.4232,0.741288026645592
13.44,0.741397386655387
13.4568,0.741506711113844
13.4736,0.741616000043282
13.4904,0.741725253465913
13.5072,0.741834471403839
13.524,0.741943653879061
13.5408,0.742052800913471
13.5576,0.742161912528848
13.5744,0.742270988746882
13.5912,0.742380029589156
13.608,0.742489035077157
13.6248,0.742598005232266
13.6416,0.742706940075781
13.6584,0.742815839628892
13.6752,0.742924703912697
13.692,0.743033532948206
13.7088,0.743142326756339
13.7256,0.743251085357917
13.7424,0.743359808773677
13.7592,0.743468497024282
13.776,0.743577150130283
13.7928,0.743685768112173
13.8096,0.743794350990337
13.8264,0.743902898785093
13.8432,0.744011411516674
13.86,0.74411988920523
13.8768,0.744228331870842
13.8936,0.744336739533497
13.9104,0.744445112213115
13.9272,0.744553449929546
13.944,0.744661752702552
13.9608,0.744770020551832
13.9776,0.744878253497001
13.9944,0.744986451557617
14.0112,0.745094614753158
14.028,0.745202743103034
14.0448,0.745310836626584
14.0616,0.745418895343082
14.0784,0.745526919271741
14.0952,0.745634908431694
14.112,0.74574286284203
14.1288,0.745850782521748
14.1456,0.745958667489801
14.1624,0.746066517765079
14.1792,0.746174333366404
14.196,0.746282114312548
14.2128,0.746389860622204
14.2296,0.746497572314026
14.2464,0.746605249406601
14.2632,0.746712891918454
14.28,0.746820499868064
14.2968,0.746928073273847
14.3136,0.747035612154159
14.3304,0.74714311652732
14.3472,0.747250586411573
14.364,0.747358021825126
14.3808,0.747465422786121
14.3976,0.747572789312663
14.4144,0.74768012142279
14.4312,0.747787419134504
14.448,0.74789468246575
14.4648,0.74800191143442
14.4816,0.748109106058366
14.4984,0.748216266355391
14.5152,0.74832339234325
14.532,0.748430484039646
14.5488,0.748537541462245
14.5656,0.748644564628656
14.5824,0.748751553556459
14.5992,0.748858508263173
14.616,0.748965428766288
14.6328,0.749072315083234
14.6496,0.749179167231424
14.6664,0.749285985228203
14.6832,0.749392769090887
14.7,0.749499518836749
14.7168,0.749606234483022
14.7336,0.749712916046899
14.7504,0.749819563545531
14.7672,0.749926176996035
14.784,0.750032756415486
14.8008,0.750139301820922
14.8176,0.750245813229342
14.8344,0.750352290657705
14.8512,0.750458734122947
14.868,0.750565143641949
14.8848,0.750671519231565
14.9016,0.750777860908615
14.9184,0.750884168689881
14.9352,0.750990442592115
14.952,0.751096682632027
14.9688,0.751202888826305
14.9856,0.751309061191588
15.0024,0.751415199744495
15.0192,0.751521304501612
15.036,0.751627375479477
15.0528,0.751733412694613
15.0696,0.751839416163512
15.0864,0.751945385902617
15.1032,0.752051321928363
15.12,0.752157224257133
15.1368,0.7522630929053
15.1536,0.752368927889192
15.1704,0.752474729225111
15.1872,0.752580496929336
15.204,0.752686231018114
15.2208,0.752791931507658
15.2376,0.752897598414157
15.2544,0.753003231753774
15.2712,0.753108831542646
15.288,0.753214397796874
15.3048,0.753319930532542
15.3216,0.753425429765698
15.3384,0.753530895512366
15.3552,0.753636327788554
15.372,0.753741726610231
15.3888,0.753847091993343
15.4056,0.75395242395382
15.4224,0.75405772250755
15.4392,0.754162987670417
15.456,0.75426821945826
15.4728,0.754373417886904
15.4896,0.754478582972152
15.5064,0.754583714729778
15.5232,0.754688813175533
15.54,0.75479387832515
15.5568,0.754898910194325
15.5736,0.755003908798755
15.5904,0.755108874154085
15.6072,0.755213806275958
15.624,0.755318705179991
15.6408,0.755423570881778
15.6576,0.755528403396884
15.6744,0.755633202740863
15.6912,0.75573796892924
15.708,0.755842701977516
15.7248,0.755947401901188
15.7416,0.756052068715709
15.7584,0.756156702436534
15.7752,0.756261303079076
15.792,0.756365870658741
15.8088,0.756470405190911
15.8256,0.756574906690947
15.8424,0.756679375174193
15.8592,0.756783810655976
15.876,0.756888213151594
15.8928,0.756992582676334
15.9096,0.757096919245456
15.9264,0.757201222874217
15.9432,0.757305493577829
15.96,0.757409731371515
15.9768,0.757513936270452
15.9936,0.757618108289823
16.0104,0.757722247444774
16.0272,0.757826353750449
16.044,0.757930427221955
16.0608,0.758034467874393
16.0776,0.75813847572285
16.0944,0.758242450782387
16.1112,0.758346393068053
16.128,0.758450302594875
16.1448,0.758554179377869
16.1616,0.758658023432025
16.1784,0.75876183477233
16.1952,0.758865613413742
16.212,0.758969359371206
16.2288,0.759073072659654
16.2456,0.759176753293998
16.2624,0.75928040128913
16.2792,0.759384016659938
16.296,0.759487599421278
16.3128,0.759591149588007
16.3296,0.759694667174951
16.3464,0.759798152196929
16.3632,0.759901604668743
16.38,0.760005024605179
16.3968,0.760108412021005
16.4136,0.760211766930981
16.4304,0.760315089349844
16.4472,0.760418379292324
16.464,0.760521636773123
16.4808,0.760624861806945
16.4976,0.760728054408465
16.5144,0.760831214592353
16.5312,0.76093434237326
16.548,0.761037437765818
16.5648,0.761140500784658
16.5816,0.761243531444376
16.5984,0.761346529759582
16.6152,0.761449495744843
16.632,0.761552429414732
16.6488,0.761655330783798
16.6656,0.761758199866577
16.6824,0.761861036677598
16.6992,0.761963841231372
16.716,0.762066613542394
16.7328,0.762169353625146
16.7496,0.7622720614941
16.7664,0.762374737163713
16.7832,0.762477380648426
16.8,0.762579991962669
16.8168,0.762682571120864
16.8336,0.76278511813741
16.8504,0.762887633026696
16.8672,0.762990115803105
16.884,0.763092566480998
16.9008,0.763194985074731
16.9176,0.763297371598636
16.9344,0.763399726067047
16.9512,0.763502048494274
16.968,0.763604338894619
16.9848,0.763706597282372
17.0016,0.763808823671806
17.0184,0.763911018077189
17.0352,0.764013180512768
17.052,0.764115310992789
17.0688,0.76421740953147
17.0856,0.764319476143031
17.1024,0.764421510841677
17.1192,0.764523513641594
17.136,0.764625484556964
17.1528,0.76472742360195
17.1696,0.764829330790716
17.1864,0.764931206137391
17.2032,0.765033049656119
17.22,0.765134861361015
17.2368,0.765236641266185
17.2536,0.765338389385725
17.2704,0.765440105733723
17.2872,0.76554179032425
17.304,0.765643443171368
17.3208,0.765745064289128
17.3376,0.765846653691566
17.3544,0.76594821139271
17.3712,0.76604973740658
17.388,0.766151231747175
17.4048,0.766252694428492
17.4216,0.766354125464518
17.4384,0.766455524869215
17.4552,0.766556892656547
17.472,0.766658228840464
17.4888,0.766759533434901
17.5056,0.766860806453789
17.5224,0.766962047911039
17.5392,0.767063257820564
17.556,0.76716443619625
17.5728,0.76726558305199
17.5896,0.767366698401649
17.6064,0.76746778225909
17.6232,0.767568834638167
17.64,0.767669855552721
17.6568,0.767770845016577
17.6736,0.767871803043557
17.6904,0.767972729647472
17.7072,0.768073624842121
17.724,0.768174488641288
17.7408,0.768275321058752
17.7576,0.768376122108276
17.7744,0.768476891803622
17.7912,0.768577630158536
17.808,0.768678337186747
17.8248,0.768779012901989
17.8416,0.768879657317975
17.8584,0.768980270448403
17.8752,0.769080852306977
17.892,0.769181402907372
17.9088,0.769281922263268
17.9256,0.769382410388331
17.9424,0.769482867296209
17.9592,0.769583293000547
17.976,0.769683687514985
17.9928,0.769784050853144
18.0096,0.769884383028629
18.0264,0.769984684055061
18.0432,0.77008495394602
18.06,0.77018519271509
18.0768,0.770285400375852
18.0936,0.770385576941866
18.1104,0.770485722426688
18.1272,0.770585836843861
18.144,0.770685920206921
18.1608,0.77078597252939
18.1776,0.770885993824788
18.1944,0.77098598410662
18.2112,0.771085943388379
18.228,0.77118587168355
18.2448,0.771285769005611
18.2616,0.771385635368026
18.2784,0.771485470784256
18.2952,0.77158527526775
18.312,0.771685048831939
18.3288,0.771784791490261
18.3456,0.77188450325613
18.3624,0.77198418414295
18.3792,0.772083834164129
18.396,0.77218345333305
18.4128,0.772283041663097
18.4296,0.772382599167646
18.4464,0.772482125860055
18.4632,0.772581621753674
18.48,0.77268108686185
18.4968,0.772780521197917
18.5136,0.772879924775196
18.5304,0.772979297607008
18.5472,0.773078639706654
18.564,0.773177951087432
18.5808,0.773277231762626
18.5976,0.773376481745519
18.6144,0.773475701049377
18.6312,0.773574889687465
18.648,0.773674047673027
18.6648,0.773773175019305
18.6816,0.773872271739534
18.6984,0.773971337846934
18.7152,0.774070373354725
18.732,0.774169378276106
18.7488,0.77426835262427
18.7656,0.774367296412413
18.7824,0.7744662096537
18.7992,0.774565092361309
18.816,0.774663944548394
18.8328,0.77476276622811
18.8496,0.774861557413592
18.8664,0.774960318117983
18.8832,0.775059048354393
18.9,0.775157748135943
18.9168,0.775256417475742
18.9336,0.775355056386877
18.9504,0.775453664882441
18.9672,0.775552242975516
18.984,0.775650790679168
19.0008,0.775749308006455
19.0176,0.775847794970435
19.0344,0.775946251584149
19.0512,0.776044677860623
19.068,0.776143073812896
19.0848,0.776241439453974
19.1016,0.776339774796869
19.1184,0.776438079854584
19.1352,0.776536354640101
19.152,0.77663459916641
19.1688,0.776732813446474
19.1856,0.776830997493262
19.2024,0.776929151319732
19.2192,0.777027274938825
19.236,0.777125368363482
19.2528,0.777223431606629
19.2696,0.777321464681193
19.2864,0.777419467600076
19.3032,0.777517440376191
19.32,0.777615383022422
19.3368,0.777713295551664
19.3536,0.777811177976788
19.3704,0.777909030310665
19.3872,0.778006852566156
19.404,0.778104644756108
19.4208,0.778202406893373
19.4376,0.77830013899077
19.4544,0.778397841061141
19.4712,0.778495513117293
19.488,0.778593155172035
19.5048,0.778690767238166
19.5216,0.778788349328482
19.5384,0.778885901455764
19.5552,0.778983423632785
19.572,0.77908091587231
19.5888,0.7791783781871
19.6056,0.779275810589903
19.6224,0.779373213093455
19.6392,0.779470585710495
19.656,0.779567928453737
19.6728,0.779665241335907
19.6896,0.779762524369708
19.7064,0.779859777567831
19.7232,0.779957000942972
19.74,0.780054194507819
19.7568,0.78015135827503
19.7736,0.780248492257282
19.7904,0.780345596467224
19.8072,0.780442670917507
19.824,0.780539715620773
19.8408,0.780636730589648
19.8576,0.780733715836753
19.8744,0.780830671374709
19.8912,0.780927597216119
19.908,0.781024493373586
19.9248,0.781121359859696
19.9416,0.781218196687025
19.9584,0.781315003868153
19.9752,0.781411781415641
19.992,0.781508529342049
20.0088,0.781605247659918
20.0256,0.781701936381796
20.0424,0.781798595520213
20.0592,0.781895225087688
20.076,0.781991825096738
20.0928,0.782088395559875
20.1096,0.782184936489593
20.1264,0.782281447898383
20.1432,0.78237792979873
20.16,0.7824743822031
20.1768,0.782570805123968
20.1936,0.782667198573791
20.2104,0.782763562565014
20.2272,0.78285989711008
20.244,0.782956202221427
20.2608,0.783052477911475
20.2776,0.783148724192639
20.2944,0.783244941077338
20.3112,0.783341128577961
20.328,0.78343728670691
20.3448,0.783533415476561
20.3616,0.783629514899302
20.3784,0.783725584987488
20.3952,0.783821625753486
20.412,0.783917637209653
20.4288,0.784013619368323
20.4456,0.784109572241838
20.4624,0.784205495842527
20.4792,0.784301390182706
20.496,0.78439725527469
20.5128,0.784493091130781
20.5296,0.784588897763274
20.5464,0.784684675184461
20.5632,0.784780423406615
20.58,0.784876142442016
20.5968,0.784971832302918
20.6136,0.785067493001584
20.6304,0.785163124550265
20.6472,0.785258726961193
20.664,0.785354300246601
20.6808,0.785449844418717
20.6976,0.785545359489752
20.7144,0.785640845471918
20.7312,0.785736302377413
20.748,0.785831730218427
20.7648,0.78592712900715
20.7816,0.786022498755754
20.7984,0.786117839476405
20.8152,0.786213151181266
20.832,0.786308433882489
20.8488,0.786403687592219
20.8656,0.786498912322593
20.8824,0.786594108085737
20.8992,0.786689274893776
20.916,0.78678441275882
20.9328,0.786879521692975
20.9496,0.786974601708335
20.9664,0.787069652816992
20.9832,0.787164675031031
21,0.787259668362518
21.0168,0.787354632823523
21.0336,0.787449568426101
21.0504,0.787544475182309
21.0672,0.787639353104182
21.084,0.787734202203755
21.1008,0.787829022493058
21.1176,0.78792381398411
21.1344,0.788018576688916
21.1512,0.788113310619484
21.168,0.788208015787808
21.1848,0.788302692205875
21.2016,0.788397339885667
21.2184,0.788491958839156
21.2352,0.788586549078302
21.252,0.788681110615065
21.2688,0.788775643461393
21.2856,0.78887014762923
21.3024,0.788964623130502
21.3192,0.78905906997714
21.336,0.789153488181056
21.3528,0.789247877754166
21.3696,0.789342238708371
21.3864,0.789436571055563
21.4032,0.78953087480763
21.42,0.789625149976454
21.4368,0.789719396573899
21.4536,0.789813614611837
21.4704,0.789907804102119
21.4872,0.790001965056592
21.504,0.790096097487101
21.5208,0.790190201405478
21.5376,0.790284276823544
21.5544,0.790378323753122
21.5712,0.790472342206018
21.588,0.790566332194037
21.6048,0.79066029372897
21.6216,0.790754226822608
21.6384,0.790848131486724
21.6552,0.790942007733101
21.672,0.791035855573494
21.6888,0.791129675019659
21.7056,0.791223466083345
21.7224,0.791317228776296
21.7392,0.791410963110248
21.756,0.791504669096923
21.7728,0.791598346748037
21.7896,0.791691996075306
21.8064,0.791785617090428
21.8232,0.791879209805107
21.84,0.791972774231021
21.8568,0.792066310379855
21.8736,0.792159818263281
21.8904,0.792253297892966
21.9072,0.792346749280566
21.924,0.792440172437732
21.9408,0.792533567376105
21.9576,0.792626934107321
21.9744,0.792720272643008
21.9912,0.792813582994785
22.008,0.792906865174268
22.0248,0.793000119193055
22.0416,0.793093345062748
22.0584,0.793186542794935
22.0752,0.793279712401201
22.092,0.793372853893122
22.1088,0.793465967282261
22.1256,0.793559052580177
22.1424,0.793652109798427
22.1592,0.793745138948554
22.176,0.793838140042095
22.1928,0.793931113090578
22.2096,0.794024058105526
22.2264,0.794116975098455
22.2432,0.794209864080876
22.26,0.794302725064284
22.2768,0.794395558060173
22.2936,0.794488363080032
22.3104,0.79458114013533
22.3272,0.794673889237544
22.344,0.794766610398136
22.3608,0.794859303628559
22.3776,0.794951968940263
22.3944,0.795044606344689
22.4112,0.79513721585327
22.428,0.795229797477431
22.4448,0.795322351228592
22.4616,0.795414877118156
22.4784,0.795507375157536
22.4952,0.795599845358128
22.512,0.795692287731312
22.5288,0.795784702288479
22.5456,0.795877089041
22.5624,0.795969448000236
22.5792,0.796061779177555
22.596,0.796154082584302
22.6128,0.796246358231823
22.6296,0.796338606131459
22.6464,0.796430826294533
22.6632,0.796523018732374
22.68,0.796615183456292
22.6968,0.796707320477601
22.7136,0.796799429807594
22.7304,0.79689151145757
22.7472,0.796983565438811
22.764,0.797075591762599
22.7808,0.797167590440199
22.7976,0.797259561482885
22.8144,0.797351504901903
22.8312,0.797443420708507
22.848,0.79753530891394
22.8648,0.797627169529433
22.8816,0.797719002566217
22.8984,0.79781080803551
22.9152,0.797902585948526
22.932,0.797994336316472
22.9488,0.798086059150542
22.9656,0.798177754461928
22.9824,0.798269422261818
22.9992,0.798361062561384
23.016,0.798452675371795
23.0328,0.798544260704215
23.0496,0.798635818569796
23.0664,0.798727348979689
23.0832,0.798818851945034
23.1,0.798910327476964
23.1168,0.799001775586599
23.1336,0.799093196285066
23.1504,0.799184589583469
23.1672,0.799275955492916
23.184,0.799367294024505
23.2008,0.799458605189325
23.2176,0.799549888998456
23.2344,0.799641145462973
23.2512,0.79973237459395
23.268,0.79982357640244
23.2848,0.799914750899502
23.3016,0.800005898096181
23.3184,0.800097018003519
23.3352,0.800188110632544
23.352,0.80027917599428
23.3688,0.800370214099752
23.3856,0.800461224959963
23.4024,0.800552208585919
23.4192,0.800643164988622
23.436,0.800734094179052
23.4528,0.800824996168197
23.4696,0.80091587096703
23.4864,0.801006718586522
23.5032,0.801097539037628
23.52,0.801188332331307
23.5368,0.801279098478502
23.5536,0.801369837490157
23.5704,0.801460549377198
23.5872,0.801551234150553
23.604,0.80164189182114
23.6208,0.801732522399869
23.6376,0.801823125897648
23.6544,0.801913702325368
23.6712,0.80200425169392
23.688,0.80209477401419
23.7048,0.802185269297048
23.7216,0.802275737553367
23.7384,0.802366178794007
23.7552,0.802456593029823
23.772,0.802546980271659
23.7888,0.802637340530359
23.8056,0.802727673816755
23.8224,0.802817980141673
23.8392,0.80290825951593
23.856,0.802998511950343
23.8728,0.803088737455711
23.8896,0.803178936042835
23.9064,0.803269107722503
23.9232,0.803359252505504
23.94,0.803449370402609
23.9568,0.803539461424592
23.9736,0.803629525582216
23.9904,0.803719562886236


==> DATA/validation_data/pdm_validation_3.dat <==
0,5.08494355304445e-17
1.68,0.53193247845602
3.36,0.652606058887967
5.04,0.691391258493743
6.72,0.713441786277161
8.4,0.731620725507893
10.08,0.748491904298635
11.76,0.764588326845456
13.44,0.780040434403344
15.12,0.794896932308546
16.8,0.809188144574812
18.48,0.822938632889904
20.16,0.836169792511818
21.84,0.848900446139225
23.52,0.86114701791831
25.2,0.872923600218483
26.88,0.884241974335004
28.56,0.895111595256519
30.24,0.905539538854707
31.92,0.915530405289596
33.6,0.925086168371538
35.28,0.934205955115034
36.96,0.942885731252927
38.64,0.951117854693205
40.32,0.958890435305002
42,0.966186396766087
43.68,0.972982053919355
45.36,0.979244846977258
47.04,0.984929473965626
48.72,0.989970588264026
50.4,0.994266634113055
52.08,0.997631438332158
53.76,0.999480058522629
55.44,0.999897631461532
57.12,0.999979845191727
58.8,0.999996031824791
60.48,0.999999218726654
62.16,0.99999984617916
63.84,0.999999969715015
65.52,0.999999994037347
67.2,0.999999998826043
68.88,0.999999999768865
70.56,0.999999999954493
72.24,0.99999999999104
73.92,0.999999999998235
75.6,0.999999999999652
77.28,0.999999999999931
78.96,0.999999999999986
80.64,0.999999999999995
82.32,0.999999999999995
84,0.999999999999995
85.68,0.999999999999995
87.36,0.999999999999995
89.04,0.999999999999995
90.72,0.999999999999995
92.4,0.999999999999995
94.08,0.999999999999995
95.76,0.999999999999995
97.44,0.999999999999995
99.12,0.999999999999995
100.8,0.999999999999995
102.48,0.999999999999995
104.16,0.999999999999995
105.84,0.999999999999995
107.52,0.999999999999995
109.2,0.999999999999995
110.88,0.999999999999995
112.56,0.999999999999995
114.24,0.999999999999995
115.92,0.999999999999995
117.6,0.999999999999995
119.28,0.999999999999995
120.96,0.999999999999995
122.64,0.999999999999995
124.32,0.999999999999995
126,0.999999999999995
127.68,0.999999999999995
129.36,0.999999999999995
131.04,0.999999999999995
132.72,0.999999999999995
134.4,0.999999999999995
136.08,0.999999999999995
137.76,0.999999999999995
139.44,0.999999999999995
141.12,0.999999999999995
142.8,0.999999999999995
144.48,0.999999999999995
146.16,0.999999999999995
147.84,0.999999999999995
149.52,0.999999999999995
151.2,0.999999999999995
152.88,0.999999999999995
154.56,0.999999999999995
156.24,0.999999999999995
157.92,0.999999999999995
159.6,0.999999999999995
161.28,0.999999999999995
162.96,0.999999999999995
164.64,0.999999999999995
166.32,0.999999999999995
168,0.999999999999995


==> DATA/validation_data/pdm_validation_3_zoomed.dat <==
0,5.08494355304445e-17
0.0168,0.0104203709901103
0.0336,0.0206795270597951
0.0504,0.030779858587441
0.0672,0.0407237303681913
0.084,0.0505134811433318
0.1008,0.0601514232058218
0.1176,0.0696398420745625
0.1344,0.0789809962307254
0.1512,0.0881771169101769
0.168,0.0972304079465955
0.1848,0.106143045660443
0.2016,0.114917178789423
0.2184,0.12355492845647
0.2352,0.132058388171654
0.252,0.140429623864859
0.2688,0.14867067394618
0.2856,0.156783549391484
0.3024,0.164770233850668
0.3192,0.172632683776366
0.336,0.180372828571218
0.3528,0.187992570751775
0.3696,0.195493786127386
0.3864,0.202878323992635
0.4032,0.210148007331796
0.42,0.217304633034178
0.4368,0.224349972119097
0.4536,0.231285769969445
0.4704,0.238113746572908
0.4872,0.244835596769873
0.504,0.251452990507285
0.5208,0.257967573097627
0.5376,0.264380965482374
0.5544,0.270694764499259
0.5712,0.276910543152817
0.588,0.283029850887598
0.6048,0.289054213863603
0.6216,0.294985135233492
0.6384,0.300824095421128
0.6552,0.306572552401057
0.672,0.31223194197863
0.6888,0.317803678070384
0.7056,0.323289152984399
0.7224,0.328689737700405
0.7392,0.334006782149285
0.756,0.339241615491868
0.7728,0.344395546396708
0.7896,0.349469863316685
0.8064,0.35446583476427
0.8232,0.359384709585243
0.84,0.364227717230807
0.8568,0.368996068027833
0.8736,0.373690953447234
0.8904,0.37831354637029
0.9072,0.382865001352843
0.924,0.387346454887273
0.9408,0.391759025662154
0.9576,0.396103814819544
0.9744,0.400381906209837
0.9912,0.404594366644093
1.008,0.408742246143814
1.0248,0.412826578188146
1.0416,0.416848379958389
1.0584,0.420808652579888
1.0752,0.424708381361182
1.092,0.428548536030437
1.1088,0.432330070969125
1.1256,0.436053925442937
1.1424,0.439721023829936
1.1592,0.443332275845878
1.176,0.446888576766793
1.1928,0.450390807648734
1.2096,0.453839835544738
1.2264,0.457236513719006
1.2432,0.460581681858282
1.26,0.463876166280447
1.2768,0.467120780140355
1.2936,0.4703163236329
1.3104,0.473463584193322
1.3272,0.476563336694818
1.344,0.479616343643382
1.3608,0.482623355369992
1.3776,0.485585110220081
1.3944,0.488502334740357
1.4112,0.491375743862991
1.428,0.494206041087175
1.4448,0.49699391865807
1.4616,0.499740057743193
1.4784,0.502445128606256
1.4952,0.505109790778473
1.512,0.507734693227346
1.5288,0.510320474523018
1.5456,0.512867763002122
1.5624,0.515377176929246
1.5792,0.517849324655996
1.596,0.520284804777654
1.6128,0.52268420628754
1.6296,0.525048108729016
1.6464,0.527377082345237
1.6632,0.529671688226605
1.68,0.53193247845602
1.6968,0.534159996251909
1.7136,0.536354776109072
1.7304,0.538517343937389
1.7472,0.540648217198412
1.764,0.542747905039825
1.7808,0.544816908427881
1.7976,0.546855720277773
1.8144,0.548864825582006
1.8312,0.550844701536755
1.848,0.552795817666306
1.8648,0.554718635945537
1.8816,0.556613610920506
1.8984,0.558481189827158
1.9152,0.560321812708172
1.932,0.562135912528
1.9488,0.563923915286094
1.9656,0.565686240128371
1.9824,0.567423299456905
1.9992,0.569135499037931
2.016,0.570823238108128
2.0328,0.572486909479236
2.0496,0.574126899641012
2.0664,0.575743588862603
2.0832,0.57733735129226
2.1,0.578908555055521
2.1168,0.580457562351831
2.1336,0.581984729549616
2.1504,0.583490407279874
2.1672,0.584974940528275
2.184,0.586438668725777
2.2008,0.587881925837849
2.2176,0.589305040452232
2.2344,0.590708335865337
2.2512,0.592092130167235
2.268,0.593456736325333
2.2848,0.594802462266696
2.3016,0.596129610959058
2.3184,0.597438480490531
2.3352,0.598729364148077
2.352,0.600002550494688
2.3688,0.601258323445365
2.3856,0.602496962341861
2.4024,0.603718742026235
2.4192,0.604923932913246
2.436,0.606112801061569
2.4528,0.607285608243879
2.4696,0.608442612015827
2.4864,0.609584065783872
2.5032,0.610710218872096
2.52,0.611821316587853
2.5368,0.612917600286473
2.5536,0.613999307434839
2.5704,0.615066671674002
2.5872,0.616119922880755
2.604,0.617159287228262
2.6208,0.618184987245655
2.6376,0.619197241876728
2.6544,0.620196266537675
2.6712,0.62118227317388
2.688,0.622155470315813
2.7048,0.623116063134041
2.7216,0.624064253493316
2.7384,0.625000240005839
2.7552,0.625924218083638
2.772,0.626836379990116
2.7888,0.627736914890764
2.8056,0.628626008903071
2.8224,0.62950384514562
2.8392,0.630370603786395
2.856,0.631226462090324
2.8728,0.632071594466042
2.8896,0.632906172511901
2.9064,0.633730365061262
2.9232,0.634544338227033
2.94,0.635348255445511
2.9568,0.636142277519482
2.9736,0.636926562660699
2.9904,0.637701266531585
3.0072,0.638466542286345
3.024,0.639222540611354
3.0408,0.639969409764953
3.0576,0.640707295616553
3.0744,0.641436341685137
3.0912,0.642156689177142
3.108,0.642868477023713
3.1248,0.643571841917388
3.1416,0.644266918348158
3.1584,0.644953838638964
3.1752,0.645632732980627
3.192,0.646303729466206
3.2088,0.646966954124809
3.2256,0.647622530954848
3.2424,0.64827058195677
3.2592,0.648911227165266
3.276,0.649544584680935
3.2928,0.650170770701472
3.3096,0.650789899552328
3.3264,0.651402083716884
3.3432,0.652007433866152
3.36,0.652606058887967
3.3768,0.653198065915737
3.3936,0.653783560356731
3.4104,0.654362645919876
3.4272,0.654935424643146
3.444,0.655501996920497
3.4608,0.656062461528352
3.4776,0.656616915651677
3.4944,0.657165454909645
3.5112,0.657708173380848
3.528,0.658245163628157
3.5448,0.658776516723128
3.5616,0.659302322270056
3.5784,0.659822668429612
3.5952,0.660337641942126
3.612,0.660847328150463
3.6288,0.661351811022563
3.6456,0.661851173173596
3.6624,0.662345495887769
3.6792,0.662834859139777
3.696,0.663319341615912
3.7128,0.663799020734822
3.7296,0.664273972667961
3.7464,0.664744272359669
3.7632,0.665209993546983
3.78,0.665671208779058
3.7968,0.666127989436349
3.8136,0.666580405749433
3.8304,0.667028526817534
3.8472,0.667472420626776
3.864,0.667912154068125
3.8808,0.66834779295503
3.8976,0.66877940204079
3.9144,0.669207045035663
3.9312,0.669630784623647
3.948,0.670050682479056
3.9648,0.670466799282767
3.9816,0.670879194738252
3.9984,0.671287927587313
4.0152,0.671693055625613
4.032,0.672094635717891
4.0488,0.672492723812995
4.0656,0.672887374958633
4.0824,0.673278643315897
4.0992,0.673666582173559
4.116,0.674051243962137
4.1328,0.67443268026771
4.1496,0.674810941845551
4.1664,0.675186078633509
4.1832,0.675558139765177
4.2,0.675927173582873
4.2168,0.676293227650382
4.2336,0.676656348765508
4.2504,0.677016582972411
4.2672,0.677373975573789
4.284,0.677728571142775
4.3008,0.678080413534751
4.3176,0.678429545898885
4.3344,0.678776010689517
4.3512,0.679119849677366
4.368,0.679461103960556
4.3848,0.679799813975432
4.4016,0.680136019507265
4.4184,0.6804697597007
4.4352,0.680801073070127
4.452,0.681129997509814
4.4688,0.681456570303899
4.4856,0.681780828136248
4.5024,0.682102807100108
4.5192,0.682422542707636
4.536,0.682740069899263
4.5528,0.683055423052916
4.5696,0.683368635993075
4.5864,0.6836797419997
4.6032,0.683988773817007
4.62,0.684295763662101
4.6368,0.684600743233474
4.6536,0.684903743719362
4.6704,0.68520479580598
4.6872,0.685503929685593
4.704,0.685801175064499
4.7208,0.686096561170846
4.7376,0.686390116762351
4.7544,0.68668187013388
4.7712,0.686971849124898
4.788,0.687260081126822
4.8048,0.687546593090238
4.8216,0.687831411531997
4.8384,0.688114562542233
4.8552,0.688396071791207
4.872,0.6886759645361
4.8888,0.68895426562765
4.9056,0.689230999516729
4.9224,0.68950619026077
4.9392,0.689779861530106
4.956,0.69005203661422
4.9728,0.69032273842788
4.9896,0.690591989517173
5.0064,0.69085981206546
5.0232,0.691126227899206
5.04,0.691391258493743
5.0568,0.691654924978935
5.0736,0.691917248144727
5.0904,0.692178248446643
5.1072,0.692437946011163
5.124,0.692696360641037
5.1408,0.692953511820491
5.1576,0.693209418720377
5.1744,0.693464100203204
5.1912,0.693717574828126
5.208,0.693969860855818
5.2248,0.694220976253287
5.2416,0.694470938698627
5.2584,0.69471976558564
5.2752,0.694967474028451
5.292,0.695214080865995
5.3088,0.695459602666451
5.3256,0.695704055731626
5.3424,0.695947456101233
5.3592,0.696189819557114
5.376,0.696431161627401
5.3928,0.696671497590604
5.4096,0.696910842479636
5.4264,0.697149211085767
5.4432,0.697386617962522
5.46,0.697623077429512
5.4768,0.697858603576211
5.4936,0.698093210265637
5.5104,0.698326911138048
5.5272,0.698559719614486
5.544,0.698791648900346
5.5608,0.699022711988823
5.5776,0.699252921664353
5.5944,0.699482290505971
5.6112,0.699710830890618
5.628,0.699938554996393
5.6448,0.700165474805776
5.6616,0.700391602108761
5.6784,0.700616948505968
5.6952,0.700841525411695
5.712,0.70106534405692
5.7288,0.701288415492252
5.7456,0.701510750590839
5.7624,0.701732360051232
5.7792,0.701953254400198
5.796,0.702173443995481
5.8128,0.702392939028539
5.8296,0.702611749527205
5.8464,0.702829885358345
5.8632,0.703047356230439
5.88,0.70326417169614
5.8968,0.703480341154776
5.9136,0.703695873854828
5.9304,0.703910778896365
5.9472,0.704125065233425
5.964,0.704338741676375
5.9808,0.704551816894224
5.9976,0.704764299416909
6.0144,0.704976197637523
6.0312,0.705187519814523
6.048,0.70539827407391
6.0648,0.705608468411355
6.0816,0.705818110694297
6.0984,0.706027208664019
6.1152,0.706235769937674
6.132,0.70644380201028
6.1488,0.7066513122567
6.1656,0.706858307933569
6.1824,0.70706479618121
6.1992,0.707270784025491
6.216,0.70747627837969
6.2328,0.707681286046294
6.2496,0.707885813718788
6.2664,0.708089867983411
6.2832,0.708293455320885
6.3,0.708496582108123
6.3168,0.708699254619885
6.3336,0.708901479030445
6.3504,0.709103261415184
6.3672,0.70930460775221
6.384,0.70950552392391
6.4008,0.70970601571849
6.4176,0.709906088831514
6.4344,0.71010574886736
6.4512,0.710305001340727
6.468,0.710503851678053
6.4848,0.710702305218953
6.5016,0.710900367217607
6.5184,0.711098042844153
6.5352,0.711295337186015
6.552,0.711492255249259
6.5688,0.7116888019599
6.5856,0.711884982165175
6.6024,0.712080800634831
6.6192,0.712276262062366
6.636,0.712471371066264
6.6528,0.712666132191184
6.6696,0.712860549909178
6.6864,0.713054628620838
6.7032,0.713248372656456
6.72,0.713441786277161
6.7368,0.713634873676019
6.7536,0.713827638979144
6.7704,0.714020086246771
6.7872,0.714212219474319
6.804,0.71440404259343
6.8208,0.714595559473002
6.8376,0.7147867739202
6.8544,0.714977689681446
6.8712,0.715168310443397
6.888,0.715358639833914
6.9048,0.715548681423013
6.9216,0.715738438723773
6.9384,0.715927915193286
6.9552,0.716117114233533
6.972,0.716306039192281
6.9888,0.716494693363963
7.0056,0.716683079990531
7.0224,0.716871202262295
7.0392,0.717059063318759
7.056,0.717246666249456
7.0728,0.717434014094717
7.0896,0.717621109846504
7.1064,0.717807956449157
7.1232,0.717994556800181
7.14,0.718180913750986
7.1568,0.718367030107649
7.1736,0.718552908631618
7.1904,0.71873855204045
7.2072,0.718923963008516
7.224,0.719109144167685
7.2408,0.719294098108027
7.2576,0.719478827378461
7.2744,0.719663334487445
7.2912,0.719847621903609
7.308,0.720031692056402
7.3248,0.72021554733673
7.3416,0.720399190097556
7.3584,0.720582622654542
7.3752,0.720765847286615
7.392,0.720948866236592
7.4088,0.721131681711735
7.4256,0.72131429588434
7.4424,0.72149671089229
7.4592,0.721678928839619
7.476,0.721860951797038
7.4928,0.722042781802503
7.5096,0.722224420861711
7.5264,0.722405870948638
7.5432,0.722587134006039
7.56,0.722768211945964
7.5768,0.722949106650241
7.5936,0.723129819970961
7.6104,0.723310353730969
7.6272,0.723490709724322
7.644,0.723670889716761
7.6608,0.723850895446165
7.6776,0.724030728622991
7.6944,0.724210390930732
7.7112,0.724389884026333
7.728,0.724569209540633
7.7448,0.724748369078781
7.7616,0.724927364220637
7.7784,0.725106196521207
7.7952,0.725284867511005
7.812,0.725463378696488
7.8288,0.72564173156041
7.8456,0.725819927562222
7.8624,0.725997968138442
7.8792,0.726175854703021
7.896,0.726353588647716
7.9128,0.72653117134243
7.9296,0.726708604135578
7.9464,0.726885888354432
7.9632,0.727063025305452
7.98,0.727240016274639
7.9968,0.727416862527834
8.0136,0.727593565311073
8.0304,0.727770125850887
8.0472,0.727946545354632
8.064,0.728122825010773
8.0808,0.728298965989212
8.0976,0.728474969441571
8.1144,0.728650836501498
8.1312,0.728826568284945
8.148,0.729002165890462
8.1648,0.729177630399471
8.1816,0.729352962876539
8.1984,0.729528164369659
8.2152,0.729703235910511
8.232,0.729878178514722
8.2488,0.730052993182126
8.2656,0.730227680897019
8.2824,0.730402242628411
8.2992,0.730576679330263
8.316,0.73075099194174
8.3328,0.730925181387449
8.3496,0.731099248577659
8.3664,0.73127319440854
8.3832,0.731447019762401
8.4,0.731620725507893
8.4168,0.731794312500241
8.4336,0.73196778158146
8.4504,0.732141133580554
8.4672,0.732314369313746
8.484,0.732487489584671
8.5008,0.732660495184575
8.5176,0.732833386892522
8.5344,0.733006165475586
8.5512,0.733178831689046
8.568,0.733351386276575
8.5848,0.733523829970427
8.6016,0.733696163491609
8.6184,0.733868387550085
8.6352,0.734040502844938
8.652,0.734212510064539
8.6688,0.734384409886735
8.6856,0.734556202979008
8.7024,0.734727889998645
8.7192,0.734899471592897
8.736,0.735070948399149
8.7528,0.73524232104507
8.7696,0.735413590148775
8.7864,0.735584756318971
8.8032,0.73575582015512
8.82,0.735926782247575
8.8368,0.736097643177735
8.8536,0.736268403518179
8.8704,0.736439063832824
8.8872,0.736609624677049
8.904,0.736780086597834
8.9208,0.736950450133905
8.9376,0.737120715815851
8.9544,0.737290884166274
8.9712,0.737460955699897
8.988,0.737630930923703
9.0048,0.73780081033706
9.0216,0.737970594431829
9.0384,0.738140283692505
9.0552,0.738309878596319
9.072,0.738479379613364
9.0888,0.738648787206702
9.1056,0.738818101832485
9.1224,0.738987323940057
9.1392,0.739156453972071
9.156,0.739325492364589
9.1728,0.739494439547199
9.1896,0.739663295943105
9.2064,0.739832061969234
9.2232,0.740000738036347
9.24,0.740169324549124
9.2568,0.740337821906266
9.2736,0.74050623050059
9.2904,0.740674550719133
9.3072,0.740842782943227
9.324,0.741010927548607
9.3408,0.74117898490549
9.3576,0.741346955378668
9.3744,0.741514839327594
9.3912,0.741682637106465
9.408,0.741850349064311
9.4248,0.742017975545076
9.4416,0.742185516887703
9.4584,0.742352973426197
9.4752,0.742520345489729
9.492,0.742687633402697
9.5088,0.742854837484807
9.5256,0.743021958051143
9.5424,0.743188995412259
9.5592,0.743355949874223
9.576,0.74352282173871
9.5928,0.743689611303073
9.6096,0.743856318860397
9.6264,0.744022944699573
9.6432,0.74418948910538
9.66,0.744355952358528
9.6768,0.744522334735738
9.6936,0.744688636509799
9.7104,0.744854857949636
9.7272,0.745020999320366
9.744,0.745187060883365
9.7608,0.745353042896319
9.7776,0.745518945613296
9.7944,0.745684769284793
9.8112,0.745850514157793
9.828,0.746016180475827
9.8448,0.746181768479029
9.8616,0.746347278404183
9.8784,0.746512710484787
9.8952,0.746678064951097
9.912,0.746843342030174
9.9288,0.747008541945959
9.9456,0.747173664919288
9.9624,0.74733871116797
9.9792,0.747503680906827
9.996,0.747668574347734
10.0128,0.747833391699673
10.0296,0.747998133168774
10.0464,0.748162798958373
10.0632,0.74832738926904
10.08,0.748491904298635
10.0968,0.74865634424234
10.1136,0.748820709292721
10.1304,0.748984999639745
10.1472,0.749149215470839
10.164,0.749313356970922
10.1808,0.749477424322452
10.1976,0.749641417705458
10.2144,0.749805337297585
10.2312,0.749969183274121
10.248,0.750132955808053
10.2648,0.750296655070085
10.2816,0.750460281228677
10.2984,0.7506238344501
10.3152,0.750787314898443
10.332,0.750950722735667
10.3488,0.751114058121634
10.3656,0.751277321214137
10.3824,0.75144051216893
10.3992,0.751603631139775
10.416,0.751766678278459
10.4328,0.751929653734823
10.4496,0.752092557656813
10.4664,0.752255390190492
10.4832,0.752418151480072
10.5,0.752580841667943
10.5168,0.752743460894718
10.5336,0.752906009299236
10.5504,0.753068487018608
10.5672,0.753230894188236
10.584,0.753393230941844
10.6008,0.753555497411502
10.6176,0.753717693727657
10.6344,0.75387982001915
10.6512,0.754041876413249
10.668,0.754203863035671
10.6848,0.754365780010608
10.7016,0.754527627460747
10.7184,0.754689405507297
10.7352,0.754851114270015
10.752,0.755012753867221
10.7688,0.75517432441583
10.7856,0.75533582603137
10.8024,0.755497258827999
10.8192,0.75565862291853
10.836,0.755819918414462
10.8528,0.75598114542598
10.8696,0.756142304061999
10.8864,0.756303394430162
10.9032,0.756464416636882
10.92,0.756625370787338
10.9368,0.756786256985515
10.9536,0.756947075334211
10.9704,0.757107825935054
10.9872,0.757268508888533
11.004,0.757429124294006
11.0208,0.757589672249713
11.0376,0.75775015285281
11.0544,0.757910566199366
11.0712,0.758070912384396
11.088,0.758231191501874
11.1048,0.758391403644739
11.1216,0.758551548904927
11.1384,0.758711627373371
11.1552,0.758871639140035
11.172,0.759031584293905
11.1888,0.759191462923028
11.2056,0.759351275114516
11.2224,0.759511020954555
11.2392,0.759670700528431
11.256,0.759830313920534
11.2728,0.759989861214382
11.2896,0.760149342492623
11.3064,0.760308757837058
11.3232,0.760468107328646
11.34,0.760627391047534
11.3568,0.760786609073043
11.3736,0.760945761483706
11.3904,0.761104848357259
11.4072,0.761263869770669
11.424,0.761422825800148
11.4408,0.761581716521145
11.4576,0.761740542008375
11.4744,0.761899302335832
11.4912,0.76205799757678
11.508,0.762216627803788
11.5248,0.762375193088731
11.5416,0.762533693502795
11.5584,0.762692129116497
11.5752,0.762850499999689
11.592,0.763008806221572
11.6088,0.7631670478507
11.6256,0.763325224955004
11.6424,0.763483337601782
11.6592,0.763641385857726
11.676,0.763799369788914
11.6928,0.763957289460846
11.7096,0.764115144938421
11.7264,0.764272936285964
11.7432,0.764430663567243
11.76,0.764588326845456
11.7768,0.76474592618325
11.7936,0.764903461642737
11.8104,0.765060933285493
11.8272,0.765218341172561
11.844,0.765375685364477
11.8608,0.765532965921257
11.8776,0.765690182902424
11.8944,0.765847336366999
11.9112,0.766004426373521
11.928,0.766161452980042
11.9448,0.766318416244153
11.9616,0.766475316222968
11.9784,0.766632152973153
11.9952,0.766788926550915
12.012,0.76694563701202
12.0288,0.767102284411793
12.0456,0.767258868805131
12.0624,0.767415390246506
12.0792,0.767571848789969
12.096,0.767728244489157
12.1128,0.767884577397313
12.1296,0.768040847567265
12.1464,0.768197055051454
12.1632,0.768353199901933
12.18,0.768509282170372
12.1968,0.768665301908065
12.2136,0.768821259165933
12.2304,0.768977153994534
12.2472,0.769132986444064
12.264,0.769288756564364
12.2808,0.769444464404926
12.2976,0.769600110014904
12.3144,0.7697556934431
12.3312,0.769911214737991
12.348,0.770066673947724
12.3648,0.770222071120117
12.3816,0.770377406302672
12.3984,0.770532679542576
12.4152,0.770687890886707
12.432,0.770843040381629
12.4488,0.770998128073614
12.4656,0.771153154008631
12.4824,0.771308118232361
12.4992,0.771463020790193
12.516,0.771617861727234
12.5328,0.771772641088307
12.5496,0.771927358917962
12.5664,0.772082015260481
12.5832,0.772236610159868
12.6,0.77239114365987
12.6168,0.772545615803973
12.6336,0.772700026635402
12.6504,0.772854376197131
12.6672,0.773008664531889
12.684,0.773162891682151
12.7008,0.773317057690153
12.7176,0.773471162597897
12.7344,0.773625206447143
12.7512,0.773779189279418
12.768,0.773933111136029
12.7848,0.774086972058045
12.8016,0.774240772086321
12.8184,0.774394511261489
12.8352,0.77454818962397
12.852,0.774701807213963
12.8688,0.774855364071462
12.8856,0.775008860236254
12.9024,0.775162295747918
12.9192,0.775315670645835
12.936,0.775468984969186
12.9528,0.775622238756954
12.9696,0.775775432047932
12.9864,0.77592856488072
13.0032,0.776081637293727
13.02,0.776234649325184
13.0368,0.776387601013129
13.0536,0.77654049239543
13.0704,0.776693323509773
13.0872,0.776846094393661
13.104,0.776998805084436
13.1208,0.777151455619258
13.1376,0.777304046035128
13.1544,0.777456576368874
13.1712,0.777609046657163
13.188,0.777761456936497
13.2048,0.777913807243222
13.2216,0.778066097613522
13.2384,0.778218328083429
13.2552,0.778370498688823
13.272,0.778522609465425
13.2888,0.778674660448817
13.3056,0.778826651674423
13.3224,0.77897858317753
13.3392,0.779130454993274
13.356,0.779282267156656
13.3728,0.779434019702533
13.3896,0.779585712665624
13.4064,0.779737346080513
13.4232,0.779888919981648
13.44,0.780040434403344
13.4568,0.780191889379785
13.4736,0.780343284945027
13.4904,0.780494621132995
13.5072,0.780645897977492
13.524,0.78079711551219
13.5408,0.780948273770648
13.5576,0.78109937278629
13.5744,0.78125041259243
13.5912,0.781401393222262
13.608,0.78155231470886
13.6248,0.781703177085181
13.6416,0.781853980384072
13.6584,0.782004724638267
13.6752,0.782155409880386
13.692,0.782306036142937
13.7088,0.782456603458324
13.7256,0.782607111858842
13.7424,0.782757561376677
13.7592,0.782907952043914
13.776,0.783058283892534
13.7928,0.78320855695441
13.8096,0.78335877126132
13.8264,0.783508926844943
13.8432,0.78365902373685
13.86,0.783809061968527
13.8768,0.783959041571349
13.8936,0.784108962576609
13.9104,0.784258825015496
13.9272,0.784408628919112
13.944,0.784558374318462
13.9608,0.784708061244465
13.9776,0.784857689727946
13.9944,0.785007259799643
14.0112,0.785156771490198
14.028,0.785306224830181
14.0448,0.785455619850062
14.0616,0.785604956580238
14.0784,0.785754235051008
14.0952,0.785903455292594
14.112,0.786052617335141
14.1288,0.786201721208704
14.1456,0.786350766943263
14.1624,0.786499754568714
14.1792,0.786648684114877
14.196,0.786797555611494
14.2128,0.786946369088226
14.2296,0.787095124574666
14.2464,0.787243822100317
14.2632,0.787392461694624
14.28,0.787541043386941
14.2968,0.787689567206567
14.3136,0.787838033182709
14.3304,0.787986441344518
14.3472,0.788134791721064
14.364,0.788283084341352
14.3808,0.788431319234315
14.3976,0.788579496428818
14.4144,0.788727615953655
14.4312,0.788875677837556
14.448,0.78902368210918
14.4648,0.789171628797123
14.4816,0.789319517929914
14.4984,0.78946734953602
14.5152,0.789615123643836
14.532,0.789762840281701
14.5488,0.789910499477887
14.5656,0.790058101260601
14.5824,0.790205645657992
14.5992,0.790353132698151
14.616,0.790500562409096
14.6328,0.790647934818794
14.6496,0.790795249955154
14.6664,0.790942507846016
14.6832,0.791089708519169
14.7,0.791236852002342
14.7168,0.791383938323207
14.7336,0.791530967509376
14.7504,0.791677939588407
14.7672,0.791824854587798
14.784,0.791971712534997
14.8008,0.79211851345739
14.8176,0.792265257382316
14.8344,0.792411944337051
14.8512,0.792558574348823
14.868,0.792705147444806
14.8848,0.792851663652117
14.9016,0.792998122997827
14.9184,0.79314452550895
14.9352,0.793290871212445
14.952,0.793437160135228
14.9688,0.79358339230416
14.9856,0.793729567746051
15.0024,0.793875686487661
15.0192,0.794021748555697
15.036,0.794167753976826
15.0528,0.794313702777657
15.0696,0.794459594984752
15.0864,0.794605430624629
15.1032,0.794751209723755
15.12,0.794896932308546
15.1368,0.795042598405379
15.1536,0.795188208040577
15.1704,0.795333761240418
15.1872,0.795479258031137
15.204,0.795624698438919
15.2208,0.795770082489908
15.2376,0.795915410210197
15.2544,0.796060681625839
15.2712,0.796205896762837
15.288,0.796351055647156
15.3048,0.796496158304716
15.3216,0.796641204761387
15.3384,0.796786195043004
15.3552,0.796931129175349
15.372,0.797076007184172
15.3888,0.797220829095172
15.4056,0.797365594934008
15.4224,0.797510304726303
15.4392,0.797654958497627
15.456,0.797799556273516
15.4728,0.797944098079462
15.4896,0.798088583940919
15.5064,0.798233013883297
15.5232,0.798377387931967
15.54,0.79852170611226
15.5568,0.798665968449466
15.5736,0.798810174968831
15.5904,0.79895432569557
15.6072,0.799098420654853
15.624,0.799242459871809
15.6408,0.799386443371535
15.6576,0.799530371179084
15.6744,0.79967424331947
15.6912,0.799818059817673
15.708,0.799961820698631
15.7248,0.800105525987244
15.7416,0.800249175708375
15.7584,0.800392769886853
15.7752,0.800536308547464
15.792,0.800679791714962
15.8088,0.800823219414059
15.8256,0.800966591669432
15.8424,0.801109908505725
15.8592,0.801253169947542
15.876,0.801396376019448
15.8928,0.80153952674598
15.9096,0.80168262215163
15.9264,0.801825662260863
15.9432,0.801968647098102
15.96,0.802111576687737
15.9768,0.802254451054122
15.9936,0.802397270221578
16.0104,0.802540034214388
16.0272,0.802682743056803
16.044,0.802825396773037
16.0608,0.80296799538727
16.0776,0.803110538923648
16.0944,0.803253027406286
16.1112,0.803395460859258
16.128,0.803537839306614
16.1448,0.80368016277236
16.1616,0.803822431280473
16.1784,0.803964644854899
16.1952,0.804106803519545
16.212,0.804248907298289
16.2288,0.804390956214972
16.2456,0.804532950293412
16.2624,0.804674889557378
16.2792,0.804816774030621
16.296,0.804958603736852
16.3128,0.805100378699752
16.3296,0.805242098942965
16.3464,0.805383764490111
16.3632,0.805525375364773
16.38,0.805666931590499
16.3968,0.805808433190808
16.4136,0.805949880189194
16.4304,0.806091272609108
16.4472,0.806232610473975
16.464,0.806373893807189
16.4808,0.806515122632111
16.4976,0.80665629697207
16.5144,0.806797416850366
16.5312,0.806938482290267
16.548,0.807079493315013
16.5648,0.807220449947805
16.5816,0.807361352211823
16.5984,0.80750220013021
16.6152,0.807642993726078
16.632,0.807783733022512
16.6488,0.807924418042568
16.6656,0.808065048809267
16.6824,0.808205625345601
16.6992,0.808346147674534
16.716,0.808486615818997
16.7328,0.808627029801892
16.7496,0.808767389646094
16.7664,0.808907695374445
16.7832,0.809047947009757
16.8,0.809188144574812
16.8168,0.809328288092367
16.8336,0.809468377585147
16.8504,0.809608413075841
16.8672,0.80974839458712
16.884,0.809888322141618
16.9008,0.810028195761944
16.9176,0.810168015470675
16.9344,0.810307781290359
16.9512,0.810447493243516
16.968,0.810587151352637
16.9848,0.810726755640184
17.0016,0.810866306128592
17.0184,0.811005802840262
17.0352,0.811145245797572
17.052,0.81128463502287
17.0688,0.811423970538474
17.0856,0.811563252366675
17.1024,0.811702480529733
17.1192,0.811841655049883
17.136,0.81198077594933
17.1528,0.812119843250251
17.1696,0.812258856974793
17.1864,0.81239781714508
17.2032,0.812536723783204
17.22,0.812675576911227
17.2368,0.812814376551188
17.2536,0.812953122725094
17.2704,0.813091815454929
17.2872,0.813230454762644
17.304,0.813369040670164
17.3208,0.81350757319939
17.3376,0.813646052372189
17.3544,0.813784478210401
17.3712,0.81392285073585
17.388,0.814061169970312
17.4048,0.814199435935558
17.4216,0.814337648653314
17.4384,0.814475808145287
17.4552,0.814613914433157
17.472,0.814751967538571
17.4888,0.814889967483158
17.5056,0.81502791428851
17.5224,0.815165807976198
17.5392,0.815303648567766
17.556,0.815441436084726
17.5728,0.815579170548568
17.5896,0.815716851980755
17.6064,0.815854480402719
17.6232,0.81599205583587
17.64,0.816129578301585
17.6568,0.816267047821223
17.6736,0.81640446441611
17.6904,0.816541828107544
17.7072,0.8166791389168
17.724,0.816816396865129
17.7408,0.816953601973747
17.7576,0.817090754263848
17.7744,0.817227853756604
17.7912,0.817364900473155
17.808,0.817501894434616
17.8248,0.817638835662073
17.8416,0.817775724176589
17.8584,0.817912559999202
17.8752,0.818049343150919
17.892,0.818186073652723
17.9088,0.818322751525573
17.9256,0.818459376790397
17.9424,0.818595949468102
17.9592,0.818732469579568
17.976,0.818868937145642
17.9928,0.819005352187155
18.0096,0.819141714724904
18.0264,0.819278024779665
18.0432,0.819414282372188
18.06,0.819550487523191
18.0768,0.819686640253374
18.0936,0.819822740583407
18.1104,0.819958788533935
18.1272,0.820094784125574
18.144,0.820230727378918
18.1608,0.820366618314537
18.1776,0.820502456952969
18.1944,0.820638243314732
18.2112,0.820773977420314
18.228,0.820909659290182
18.2448,0.821045288944773
18.2616,0.821180866404503
18.2784,0.821316391689754
18.2952,0.821451864820891
18.312,0.821587285818253
18.3288,0.821722654702146
18.3456,0.82185797149286
18.3624,0.82199323621065
18.3792,0.822128448875757
18.396,0.822263609508384
18.4128,0.822398718128718
18.4296,0.822533774756916
18.4464,0.822668779413113
18.4632,0.822803732117416
18.48,0.822938632889904
18.4968,0.823073481750638
18.5136,0.823208278719651
18.5304,0.823343023816945
18.5472,0.823477717062504
18.564,0.823612358476284
18.5808,0.823746948078217
18.5976,0.823881485888206
18.6144,0.824015971926134
18.6312,0.824150406211856
18.648,0.824284788765203
18.6648,0.824419119605981
18.6816,0.824553398753969
18.6984,0.824687626228923
18.7152,0.824821802050574
18.732,0.824955926238627
18.7488,0.825089998812761
18.7656,0.825224019792634
18.7824,0.825357989197874
18.7992,0.825491907048088
18.816,0.825625773362858
18.8328,0.825759588161737
18.8496,0.825893351464259
18.8664,0.826027063289926
18.8832,0.826160723658225
18.9,0.826294332588606
18.9168,0.826427890100507
18.9336,0.82656139621333
18.9504,0.826694850946459
18.9672,0.826828254319253
18.984,0.826961606351044
19.0008,0.827094907061136
19.0176,0.827228156468816
19.0344,0.827361354593344
19.0512,0.827494501453953
19.068,0.827627597069851
19.0848,0.827760641460221
19.1016,0.827893634644228
19.1184,0.828026576641003
19.1352,0.82815946746966
19.152,0.828292307149284
19.1688,0.828425095698937
19.1856,0.828557833137656
19.2024,0.828690519484455
19.2192,0.828823154758317
19.236,0.828955738978212
19.2528,0.829088272163077
19.2696,0.829220754331829
19.2864,0.829353185503354
19.3032,0.829485565696519
19.32,0.829617894930167
19.3368,0.829750173223116
19.3536,0.829882400594155
19.3704,0.830014577062057
19.3872,0.830146702645562
19.404,0.83027877736339
19.4208,0.830410801234238
19.4376,0.830542774276776
19.4544,0.830674696509649
19.4712,0.830806567951481
19.488,0.830938388620871
19.5048,0.83107015853639
19.5216,0.831201877716588
19.5384,0.831333546179991
19.5552,0.831465163945099
19.572,0.831596731030392
19.5888,0.831728247454317
19.6056,0.831859713235305
19.6224,0.831991128391762
19.6392,0.832122492942064
19.656,0.83225380690457
19.6728,0.832385070297609
19.6896,0.832516283139489
19.7064,0.832647445448493
19.7232,0.832778557242882
19.74,0.832909618540889
19.7568,0.833040629360725
19.7736,0.833171589720579
19.7904,0.83330249963861
19.8072,0.833433359132959
19.824,0.833564168221741
19.8408,0.833694926923044
19.8576,0.833825635254937
19.8744,0.83395629323546
19.8912,0.834086900882636
19.908,0.834217458214453
19.9248,0.834347965248885
19.9416,0.834478422003879
19.9584,0.834608828497357
19.9752,0.834739184747214
19.992,0.834869490771329
20.0088,0.834999746587551
20.0256,0.835129952213703
20.0424,0.835260107667592
20.0592,0.835390212966997
20.076,0.83552026812967
20.0928,0.835650273173344
20.1096,0.835780228115724
20.1264,0.835910132974494
20.1432,0.836039987767315
20.16,0.836169792511818
20.1768,0.836299547225619
20.1936,0.836429251926303
20.2104,0.836558906631436
20.2272,0.836688511358556
20.244,0.836818066125179
20.2608,0.836947570948799
20.2776,0.83707702584688
20.2944,0.837206430836874
20.3112,0.837335785936194
20.328,0.837465091162243
20.3448,0.837594346532392
20.3616,0.837723552063992
20.3784,0.837852707774367
20.3952,0.83798181368082
20.412,0.838110869800627
20.4288,0.838239876151046
20.4456,0.838368832749308
20.4624,0.838497739612616
20.4792,0.838626596758157
20.496,0.838755404203091
20.5128,0.838884161964551
20.5296,0.839012870059652
20.5464,0.83914152850548
20.5632,0.839270137319104
20.58,0.839398696517561
20.5968,0.839527206117869
20.6136,0.839655666137025
20.6304,0.839784076591998
20.6472,0.839912437499733
20.664,0.840040748877156
20.6808,0.840169010741165
20.6976,0.840297223108635
20.7144,0.840425385996417
20.7312,0.840553499421344
20.748,0.840681563400217
20.7648,0.840809577949819
20.7816,0.840937543086908
20.7984,0.841065458828219
20.8152,0.84119332519046
20.832,0.84132114219032
20.8488,0.841448909844462
20.8656,0.841576628169525
20.8824,0.841704297182129
20.8992,0.841831916898864
20.916,0.841959487336299
20.9328,0.842087008510982
20.9496,0.842214480439433
20.9664,0.842341903138152
20.9832,0.842469276623614
21,0.842596600912272
21.0168,0.842723876020552
21.0336,0.84285110196486
21.0504,0.842978278761578
21.0672,0.843105406427063
21.084,0.843232484977652
21.1008,0.843359514429652
21.1176,0.843486494799352
21.1344,0.843613426103014
21.1512,0.843740308356883
21.168,0.843867141577173
21.1848,0.84399392578008
21.2016,0.844120660981769
21.2184,0.844247347198392
21.2352,0.844373984446072
21.252,0.844500572740907
21.2688,0.844627112098973
21.2856,0.844753602536326
21.3024,0.844880044068993
21.3192,0.845006436712983
21.336,0.845132780484278
21.3528,0.845259075398835
21.3696,0.845385321472592
21.3864,0.845511518721463
21.4032,0.845637667161336
21.42,0.845763766808078
21.4368,0.845889817677529
21.4536,0.846015819785513
21.4704,0.846141773147823
21.4872,0.846267677780232
21.504,0.84639353369849
21.5208,0.846519340918321
21.5376,0.846645099455429
21.5544,0.846770809325495
21.5712,0.846896470544173
21.588,0.847022083127095
21.6048,0.847147647089871
21.6216,0.847273162448089
21.6384,0.84739862921731
21.6552,0.847524047413072
21.672,0.847649417050893
21.6888,0.847774738146265
21.7056,0.847900010714659
21.7224,0.84802523477152
21.7392,0.848150410332272
21.756,0.848275537412312
21.7728,0.84840061602702
21.7896,0.848525646191747
21.8064,0.848650627921823
21.8232,0.848775561232555
21.84,0.848900446139225
21.8568,0.849025282657096
21.8736,0.849150070801404
21.8904,0.849274810587361
21.9072,0.849399502030159
21.924,0.849524145144963
21.9408,0.84964873994692
21.9576,0.849773286451147
21.9744,0.849897784672746
21.9912,0.850022234626787
22.008,0.850146636328322
22.0248,0.850270989792381
22.0416,0.850395295033965
22.0584,0.850519552068058
22.0752,0.850643760909619
22.092,0.850767921573578
22.1088,0.850892034074851
22.1256,0.851016098428328
22.1424,0.85114011464887
22.1592,0.851264082751321
22.176,0.851388002750499
22.1928,0.851511874661202
22.2096,0.851635698498202
22.2264,0.851759474276247
22.2432,0.851883202010064
22.26,0.852006881714356
22.2768,0.852130513403803
22.2936,0.852254097093061
22.3104,0.852377632796765
22.3272,0.852501120529524
22.344,0.852624560305927
22.3608,0.852747952140536
22.3776,0.852871296047891
22.3944,0.852994592042514
22.4112,0.853117840138896
22.428,0.85324104035151
22.4448,0.853364192694803
22.4616,0.853487297183203
22.4784,0.85361035383111
22.4952,0.853733362652902
22.512,0.853856323662937
22.5288,0.853979236875545
22.5456,0.854102102305038
22.5624,0.854224919965701
22.5792,0.854347689871798
22.596,0.854470412037567
22.6128,0.854593086477229
22.6296,0.854715713204976
22.6464,0.854838292234978
22.6632,0.854960823581383
22.68,0.855083307258315
22.6968,0.855205743279878
22.7136,0.855328131660147
22.7304,0.85545047241318
22.7472,0.855572765553007
22.764,0.855695011093638
22.7808,0.855817209049059
22.7976,0.855939359433233
22.8144,0.856061462260099
22.8312,0.856183517543575
22.848,0.856305525297554
22.8648,0.856427485535904
22.8816,0.856549398272477
22.8984,0.856671263521093
22.9152,0.856793081295555
22.932,0.856914851609641
22.9488,0.857036574477107
22.9656,0.857158249911682
22.9824,0.857279877927079
22.9992,0.857401458536981
23.016,0.857522991755051
23.0328,0.857644477594929
23.0496,0.857765916070232
23.0664,0.857887307194551
23.0832,0.858008650981458
23.1,0.858129947444503
23.1168,0.858251196597206
23.1336,0.858372398453071
23.1504,0.858493553025577
23.1672,0.858614660328174
23.184,0.858735720374299
23.2008,0.858856733177357
23.2176,0.858977698750739
23.2344,0.859098617107803
23.2512,0.859219488261891
23.268,0.859340312226318
23.2848,0.85946108901438
23.3016,0.859581818639347
23.3184,0.859702501114464
23.3352,0.859823136452956
23.352,0.859943724668029
23.3688,0.860064265772856
23.3856,0.860184759780593
23.4024,0.860305206704372
23.4192,0.860425606557306
23.436,0.860545959352477
23.4528,0.86066626510295
23.4696,0.860786523821764
23.4864,0.860906735521938
23.5032,0.861026900216461
23.52,0.86114701791831
23.5368,0.861267088640428
23.5536,0.861387112395741
23.5704,0.861507089197152
23.5872,0.861627019057539
23.604,0.861746901989756
23.6208,0.861866738006637
23.6376,0.861986527120992
23.6544,0.862106269345605
23.6712,0.862225964693242
23.688,0.862345613176641
23.7048,0.862465214808521
23.7216,0.862584769601575
23.7384,0.862704277568474
23.7552,0.862823738721867
23.772,0.862943153074378
23.7888,0.863062520638612
23.8056,0.863181841427144
23.8224,0.86330111545253
23.8392,0.863420342727306
23.856,0.86353952326398
23.8728,0.863658657075037
23.8896,0.863777744172944
23.9064,0.863896784570138
23.9232,0.86401577827904
23.94,0.864134725312041
23.9568,0.864253625681515
23.9736,0.864372479399808
23.9904,0.864491286479248


==> DATA/validation_data/pdm_validation_4.dat <==
0,3.72895860556593e-17
1.68,0.535122282760873
3.36,0.661194645489908
5.04,0.705479182910231
6.72,0.73274267427268
8.4,0.755790914628745
10.08,0.777191432498078
11.76,0.797489488786255
13.44,0.816826261300094
15.12,0.835257789683561
16.8,0.852817949670807
18.48,0.869530883944873
20.16,0.885413335287521
21.84,0.900474825214912
23.52,0.914717198354946
25.2,0.928133753134066
26.88,0.940707863512862
28.56,0.95241082137158
30.24,0.963198361334401
31.92,0.973004740921566
33.6,0.981731714798416
35.28,0.989224827913188
36.96,0.995206981965748
38.64,0.998858132779174
40.32,0.999775184120665
42,0.999955737172647
43.68,0.999991285322499
45.36,0.999998284212543
47.04,0.999999662187545
48.72,0.999999933489865
50.4,0.999999986905166
52.08,0.999999997421826
53.76,0.999999999492396
55.44,0.99999999990006
57.12,0.999999999980323
58.8,0.999999999996126
60.48,0.999999999999237
62.16,0.999999999999849
63.84,0.99999999999997
65.52,0.999999999999994
67.2,0.999999999999994
68.88,0.999999999999994
70.56,0.999999999999994
72.24,0.999999999999994
73.92,0.999999999999994
75.6,0.999999999999994
77.28,0.999999999999994
78.96,0.999999999999994
80.64,0.999999999999994
82.32,0.999999999999994
84,0.999999999999994
85.68,0.999999999999994
87.36,0.999999999999994
89.04,0.999999999999994
90.72,0.999999999999994
92.4,0.999999999999994
94.08,0.999999999999994
95.76,0.999999999999994
97.44,0.999999999999994
99.12,0.999999999999994
100.8,0.999999999999994
102.48,0.999999999999994
104.16,0.999999999999994
105.84,0.999999999999994
107.52,0.999999999999994
109.2,0.999999999999994
110.88,0.999999999999994
112.56,0.999999999999994
114.24,0.999999999999994
115.92,0.999999999999994
117.6,0.999999999999994
119.28,0.999999999999994
120.96,0.999999999999994
122.64,0.999999999999994
124.32,0.999999999999994
126,0.999999999999994
127.68,0.999999999999994
129.36,0.999999999999994
131.04,0.999999999999994
132.72,0.999999999999994
134.4,0.999999999999994
136.08,0.999999999999994
137.76,0.999999999999994
139.44,0.999999999999994
141.12,0.999999999999994
142.8,0.999999999999994
144.48,0.999999999999994
146.16,0.999999999999994
147.84,0.999999999999994
149.52,0.999999999999994
151.2,0.999999999999994
152.88,0.999999999999994
154.56,0.999999999999994
156.24,0.999999999999994
157.92,0.999999999999994
159.6,0.999999999999994
161.28,0.999999999999994
162.96,0.999999999999994
164.64,0.999999999999994
166.32,0.999999999999994
168,0.999999999999994


==> DATA/validation_data/pdm_validation_4_zoomed.dat <==
0,3.72895860556593e-17
0.0168,0.010420892930551
0.0336,0.0206816056628484
0.0504,0.0307845108011469
0.0672,0.04073195588507
0.084,0.0505262628567555
0.1008,0.0601697276142172
0.1176,0.0696646196419666
0.1344,0.0790131817109895
0.1512,0.0882176296409683
0.168,0.097280152118416
0.1848,0.106202910565105
0.2016,0.114988039051657
0.2184,0.123637644251817
0.2352,0.132153805433267
0.252,0.140538574481386
0.2688,0.14879397595253
0.2856,0.156922007153995
0.3024,0.164924638247864
0.3192,0.172803812376367
0.336,0.180561445806518
0.3528,0.18819942809209
0.3696,0.195719622251047
0.3864,0.203123864956894
0.4032,0.210413966742356
0.42,0.217591712214123
0.4368,0.224658860277364
0.4536,0.231617144368941
0.4704,0.238468272698255
0.4872,0.245213928494841
0.504,0.251855770261832
0.5208,0.258395432034511
0.5376,0.264834523643283
0.5544,0.271174630980357
0.5712,0.277417316269614
0.588,0.28356411833905
0.6048,0.289616552895361
0.6216,0.295576112800169
0.6384,0.301444268347497
0.6552,0.307222467542097
0.672,0.312912136378301
0.6888,0.318514679119051
0.7056,0.324031478574842
0.7224,0.329463896382272
0.7392,0.334813273282016
0.756,0.340080929395916
0.7728,0.345268164503056
0.7896,0.350376258314597
0.8064,0.355406470747219
0.8232,0.360360042194972
0.84,0.36523819379947
0.8568,0.37004212771822
0.8736,0.374773027391021
0.8904,0.379432057804302
0.9072,0.38402036575331
0.924,0.388539080102079
0.9408,0.392989312041055
0.9576,0.397372155342346
0.9744,0.40168868661255
0.9912,0.405939965543057
1.008,0.410127035157795
1.0248,0.414250922058414
1.0416,0.418312636666806
1.0584,0.42231317346498
1.0752,0.426253511232254
1.092,0.43013461327972
1.1088,0.433957427681982
1.1256,0.437722887506165
1.1424,0.441431911038141
1.1592,0.445085402006013
1.176,0.448684249800815
1.1928,0.452229329694466
1.2096,0.455721503054912
1.2264,0.459161617558546
1.2432,0.462550507399836
1.26,0.465888993498214
1.2768,0.469177883702223
1.2936,0.472417972990911
1.3104,0.475610043672532
1.3272,0.478754865580528
1.344,0.481853196266815
1.3608,0.484905781192413
1.3776,0.487913353915404
1.3944,0.490876636276274
1.4112,0.493796338580621
1.428,0.496673159779286
1.4448,0.499507787645905
1.4616,0.502300898951914
1.4784,0.50505315963903
1.4952,0.507765224989228
1.512,0.510437739792247
1.5288,0.513071338510641
1.5456,0.515666645442405
1.5624,0.518224274881206
1.5792,0.520744831274233
1.596,0.523228909377701
1.6128,0.52567709441004
1.6296,0.528089962202783
1.6464,0.530468079349198
1.6632,0.532812003350673
1.68,0.535122282760873
1.6968,0.537399457327749
1.7136,0.539644058133361
1.7304,0.541856607731572
1.7472,0.544037620283657
1.764,0.546187601691806
1.7808,0.548307049730618
1.7976,0.550396454176533
1.8144,0.552456296935293
1.8312,0.554487052167439
1.848,0.556489186411839
1.8648,0.558463158707342
1.8816,0.560409420712499
1.8984,0.562328416823467
1.9152,0.564220584290034
1.932,0.566086353329875
1.9488,0.567926147240984
1.9656,0.569740382512387
1.9824,0.571529468933086
1.9992,0.573293809699313
2.016,0.575033801520095
2.0328,0.576749834721176
2.0496,0.578442293347259
2.0664,0.580111555262701
2.0832,0.581757992250556
2.1,0.583381970110105
2.1168,0.584983848752819
2.1336,0.586563982296801
2.1504,0.588122719159764
2.1672,0.589660402150485
2.184,0.591177368558866
2.2008,0.592673950244526
2.2176,0.594150473724005
2.2344,0.595607260256566
2.2512,0.597044625928664
2.268,0.598462881737034
2.2848,0.599862333670486
2.3016,0.601243282790375
2.3184,0.602606025309815
2.3352,0.603950852671598
2.352,0.605278051624897
2.3688,0.606587904300736
2.3856,0.607880688286247
2.4024,0.609156676697752
2.4192,0.610416138252677
2.436,0.611659337340304
2.4528,0.612886534091406
2.4696,0.614097984446764
2.4864,0.615293940224584
2.5032,0.61647464918683
2.52,0.617640355104517
2.5368,0.618791297821922
2.5536,0.619927713319806
2.5704,0.621049833777594
2.5872,0.622157887634567
2.604,0.623252099650078
2.6208,0.624332690962792
2.6376,0.625399879148984
2.6544,0.626453878279908
2.6712,0.627494898978216
2.688,0.628523148473507
2.7048,0.629538830656967
2.7216,0.63054214613512
2.7384,0.63153329228275
2.7552,0.63251246329493
2.772,0.633479850238251
2.7888,0.634435641101204
2.8056,0.635380020843771
2.8224,0.636313171446195
2.8392,0.637235271956997
2.856,0.638146498540193
2.8728,0.639047024521761
2.8896,0.639937020435371
2.9064,0.640816654067368
2.9232,0.641686090501032
2.94,0.642545492160128
2.9568,0.643395018851762
2.9736,0.64423482780853
2.9904,0.645065073730015
3.0072,0.645885908823583
3.024,0.646697482844556
3.0408,0.647499943135715
3.0576,0.648293434666181
3.0744,0.649078100069649
3.0912,0.649854079682042
3.108,0.650621511578524
3.1248,0.651380531609939
3.1416,0.65213127343865
3.1584,0.652873868573806
3.1752,0.65360844640605
3.192,0.654335134241652
3.2088,0.655054057336099
3.2256,0.655765338927151
3.2424,0.656469100267355
3.2592,0.657165460656035
3.276,0.65785453747078
3.2928,0.658536446198407
3.3096,0.659211300465434
3.3264,0.659879212068068
3.3432,0.660540291001694
3.36,0.661194645489908
3.3768,0.661842382013065
3.3936,0.662483605336377
3.4104,0.663118418537557
3.4272,0.66374692303402
3.444,0.664369218609634
3.4608,0.664985403441054
3.4776,0.665595574123625
3.4944,0.666199825696864
3.5112,0.666798251669546
3.528,0.667390944044363
3.5448,0.667977993342213
3.5616,0.668559488626063
3.5784,0.66913551752447
3.5952,0.669706166254683
3.612,0.670271519645399
3.6288,0.670831661159136
3.6456,0.671386672914263
3.6624,0.671936635706654
3.6792,0.67248162903101
3.696,0.673021731101827
3.7128,0.673557018874037
3.7296,0.674087568063298
3.7464,0.674613453165981
3.7632,0.675134747478813
3.78,0.675651523118218
3.7968,0.67616385103934
3.8136,0.676671801054757
3.8304,0.677175441852896
3.8472,0.677674841016163
3.864,0.678170065038753
3.8808,0.678661179344205
3.8976,0.67914824830265
3.9144,0.679631335247786
3.9312,0.680110502493599
3.948,0.68058581135078
3.9648,0.681057322142908
3.9816,0.681525094222353
3.9984,0.68198918598594
4.0152,0.682449654890334
4.032,0.68290655746721
4.0488,0.683359949338149
4.0656,0.683809885229315
4.0824,0.684256418985885
4.0992,0.684699603586248
4.116,0.685139491155971
4.1328,0.685576132981553
4.1496,0.68600957952394
4.1664,0.686439880431842
4.1832,0.686867084554817
4.2,0.687291239956147
4.2168,0.687712393925515
4.2336,0.688130592991487
4.2504,0.688545882933756
4.2672,0.688958308795223
4.284,0.689367914893882
4.3008,0.689774744834477
4.3176,0.690178841520033
4.3344,0.690580247163134
4.3512,0.690979003297074
4.368,0.691375150786787
4.3848,0.691768729839638
4.4016,0.692159780015999
4.4184,0.692548340239698
4.4352,0.69293444880827
4.452,0.693318143403045
4.4688,0.693699461099084
4.4856,0.694078438374959
4.5024,0.69445511112235
4.5192,0.694829514655515
4.536,0.695201683720599
4.5528,0.695571652504781
4.5696,0.695939454645282
4.5864,0.696305123238245
4.6032,0.696668690847431
4.62,0.697030189512823
4.6368,0.697389650759051
4.6536,0.697747105603702
4.6704,0.698102584565498
4.6872,0.698456117672331
4.704,0.698807734469169
4.7208,0.699157464025847
4.7376,0.699505334944724
4.7544,0.699851375368211
4.7712,0.700195612986183
4.788,0.700538075043284
4.8048,0.700878788346088
4.8216,0.701217779270175
4.8384,0.701555073767053
4.8552,0.701890697371017
4.872,0.702224675205863
4.8888,0.702557031991497
4.9056,0.702887792050457
4.9224,0.703216979314305
4.9392,0.703544617329936
4.956,0.703870729265774
4.9728,0.70419533791787
4.9896,0.704518465715905
5.0064,0.704840134729096
5.0232,0.705160366671999
5.04,0.705479182910231
5.0568,0.705796604466091
5.0736,0.706112652024089
5.0904,0.706427345936396
5.1072,0.706740706228196
5.124,0.707052752602955
5.1408,0.707363504447606
5.1576,0.707672980837647
5.1744,0.707981200542172
5.1912,0.708288182028792
5.208,0.708593943468504
5.2248,0.708898502740467
5.2416,0.709201877436702
5.2584,0.709504084866728
5.2752,0.709805142062105
5.292,0.710105065780918
5.3088,0.710403872512188
5.3256,0.710701578480193
5.3424,0.710998199648753
5.3592,0.711293751725407
5.376,0.711588250165564
5.3928,0.711881710176551
5.4096,0.712174146721612
5.4264,0.712465574523845
5.4432,0.712756008070072
5.46,0.713045461614641
5.4768,0.713333949183182
5.4936,0.713621484576278
5.5104,0.713908081373101
5.5272,0.71419375293498
5.544,0.714478512408909
5.5608,0.714762372730994
5.5776,0.715045346629865
5.5944,0.715327446630004
5.6112,0.715608685055046
5.628,0.715889074031008
5.6448,0.716168625489479
5.6616,0.716447351170746
5.6784,0.716725262626877
5.6952,0.717002371224762
5.712,0.717278688149087
5.7288,0.717554224405271
5.7456,0.717828990822361
5.7624,0.718102998055867
5.7792,0.718376256590561
5.796,0.718648776743225
5.8128,0.718920568665356
5.8296,0.719191642345842
5.8464,0.719462007613562
5.8632,0.719731674139977
5.88,0.720000651441661
5.8968,0.720268948882804
5.9136,0.720536575677655
5.9304,0.720803540892942
5.9472,0.721069853450255
5.964,0.721335522128381
5.9808,0.721600555565595
5.9976,0.721864962261935
6.0144,0.722128750581427
6.0312,0.722391928754269
6.048,0.722654504878999
6.0648,0.722916486924602
6.0816,0.723177882732612
6.0984,0.723438700019143
6.1152,0.723698946376939
6.132,0.723958629277335
6.1488,0.724217756072228
6.1656,0.72447633399599
6.1824,0.724734370167376
6.1992,0.724991871591367
6.216,0.725248845161019
6.2328,0.725505297659262
6.2496,0.725761235760662
6.2664,0.726016666033186
6.2832,0.726271594939901
6.3,0.726526028840675
6.3168,0.726779973993837
6.3336,0.727033436557802
6.3504,0.7272864225927
6.3672,0.727538938061941
6.384,0.727790988833781
6.4008,0.728042580682854
6.4176,0.728293719291675
6.4344,0.728544410252133
6.4512,0.728794659066939
6.468,0.729044471151071
6.4848,0.72929385183318
6.5016,0.729542806356992
6.5184,0.729791339882657
6.5352,0.730039457488111
6.552,0.730287164170396
6.5688,0.730534464846953
6.5856,0.730781364356918
6.6024,0.731027867462374
6.6192,0.731273978849594
6.636,0.731519703130261
6.6528,0.73176504484267
6.6696,0.73201000845291
6.6864,0.732254598356024
6.7032,0.732498818877159
6.72,0.73274267427268
6.7368,0.732986168731289
6.7536,0.733229306375107
6.7704,0.733472091260753
6.7872,0.733714527380386
6.804,0.733956618662761
6.8208,0.73419836897423
6.8376,0.734439782119764
6.8544,0.734680861843926
6.8712,0.734921611831855
6.888,0.735162035710214
6.9048,0.735402137048141
6.9216,0.735641919358163
6.9384,0.735881386097118
6.9552,0.736120540667043
6.972,0.736359386416062
6.9888,0.736597926639253
7.0056,0.736836164579496
7.0224,0.737074103428318
7.0392,0.737311746326725
7.056,0.737549096365999
7.0728,0.737786156588513
7.0896,0.738022929988513
7.1064,0.738259419512892
7.1232,0.738495628061954
7.14,0.738731558490154
7.1568,0.738967213606857
7.1736,0.739202596177039
7.1904,0.739437708922019
7.2072,0.73967255452015
7.224,0.739907135607518
7.2408,0.740141454778622
7.2576,0.740375514587034
7.2744,0.740609317546065
7.2912,0.740842866129417
7.308,0.741076162771809
7.3248,0.741309209869606
7.3416,0.741542009781449
7.3584,0.741774564828846
7.3752,0.742006877296776
7.392,0.742238949434275
7.4088,0.74247078345502
7.4256,0.742702381537888
7.4424,0.742933745827517
7.4592,0.743164878434873
7.476,0.743395781437765
7.4928,0.743626456881394
7.5096,0.743856906778882
7.5264,0.744087133111776
7.5432,0.744317137830558
7.56,0.74454692285515
7.5768,0.744776490075402
7.5936,0.745005841351576
7.6104,0.745234978514817
7.6272,0.745463903367632
7.644,0.745692617684339
7.6608,0.745921123211527
7.6776,0.746149421668497
7.6944,0.746377514747705
7.7112,0.746605404115191
7.728,0.746833091411001
7.7448,0.747060578249615
7.7616,0.747287866220344
7.7784,0.747514956887743
7.7952,0.747741851792007
7.812,0.747968552449363
7.8288,0.748195060352451
7.8456,0.748421376970709
7.8624,0.748647503750742
7.8792,0.74887344211669
7.896,0.749099193470587
7.9128,0.74932475919272
7.9296,0.749550140641973
7.9464,0.749775339156179
7.9632,0.750000356052441
7.98,0.750225192627493
7.9968,0.750449850157994
8.0136,0.750674329900881
8.0304,0.750898633093661
8.0472,0.75112276095474
8.064,0.75134671468372
8.0808,0.751570495461705
8.0976,0.751794104451595
8.1144,0.752017542798385
8.1312,0.752240811629443
8.148,0.752463912054797
8.1648,0.752686845167416
8.1816,0.752909612043482
8.1984,0.753132213742655
8.2152,0.753354651308344
8.232,0.753576925767965
8.2488,0.7537990381332
8.2656,0.754020989400242
8.2824,0.754242780550057
8.2992,0.754464412548612
8.316,0.754685886347127
8.3328,0.754907202882309
8.3496,0.755128363076581
8.3664,0.755349367838314
8.3832,0.755570218062056
8.4,0.755790914628745
8.4168,0.756011458405934
8.4336,0.756231850248001
8.4504,0.756452090996365
8.4672,0.756672181479689
8.484,0.756892122514087
8.5008,0.757111914903325
8.5176,0.757331559439019
8.5344,0.757551056900826
8.5512,0.757770408056641
8.568,0.757989613662781
8.5848,0.758208674464174
8.6016,0.758427591194537
8.6184,0.758646364576561
8.6352,0.758864995322081
8.652,0.759083484132257
8.6688,0.759301831697738
8.6856,0.759520038698837
8.7024,0.75973810580569
8.7192,0.75995603367842
8.736,0.7601738229673
8.7528,0.760391474312915
8.7696,0.760608988346302
8.7864,0.760826365689118
8.8032,0.761043606953781
8.82,0.761260712743625
8.8368,0.761477683653034
8.8536,0.761694520267595
8.8704,0.761911223164241
8.8872,0.762127792911376
8.904,0.762344230069021
8.9208,0.762560535188949
8.9376,0.762776708814811
8.9544,0.762992751482269
8.9712,0.763208663719123
8.988,0.763424446045436
9.0048,0.763640098973659
9.0216,0.763855623008752
9.0384,0.764071018648301
9.0552,0.764286286382642
9.072,0.764501426694966
9.0888,0.764716440061446
9.1056,0.764931326951338
9.1224,0.765146087827095
9.1392,0.76536072314448
9.156,0.765575233352668
9.1728,0.765789618894346
9.1896,0.766003880205834
9.2064,0.76621801771716
9.2232,0.766432031852183
9.24,0.766645923028685
9.2568,0.766859691658463
9.2736,0.767073338147424
9.2904,0.767286862895686
9.3072,0.767500266297663
9.324,0.767713548742164
9.3408,0.76792671061247
9.3576,0.768139752286435
9.3744,0.768352674136561
9.3912,0.768565476530091
9.408,0.768778159829091
9.4248,0.768990724390525
9.4416,0.769203170566351
9.4584,0.769415498703586
9.4752,0.76962770914439
9.492,0.769839802226143
9.5088,0.770051778281529
9.5256,0.770263637638589
9.5424,0.770475380620815
9.5592,0.770687007547222
9.576,0.7708985187324
9.5928,0.771109914486607
9.6096,0.771321195115822
9.6264,0.771532360921817
9.6432,0.771743412202228
9.66,0.771954349250617
9.6768,0.772165172356535
9.6936,0.772375881805587
9.7104,0.772586477879493
9.7272,0.772796960856159
9.744,0.773007331009719
9.7608,0.773217588610612
9.7776,0.77342773392563
9.7944,0.773637767217979
9.8112,0.773847688747339
9.828,0.774057498769913
9.8448,0.774267197538487
9.8616,0.774476785302481
9.8784,0.774686262308004
9.8952,0.774895628797904
9.912,0.775104885011826
9.9288,0.775314031186249
9.9456,0.775523067554549
9.9624,0.775731994347045
9.9792,0.77594081179104
9.996,0.776149520110879
10.0128,0.776358119527988
10.0296,0.776566610260918
10.0464,0.776774992525402
10.0632,0.776983266534385
10.08,0.777191432498078
10.0968,0.777399490623996
10.1136,0.777607441117
10.1304,0.777815284179345
10.1472,0.778023020010711
10.164,0.77823064880825
10.1808,0.778438170766623
10.1976,0.778645586078044
10.2144,0.77885289493231
10.2312,0.779060097516847
10.248,0.779267194016736
10.2648,0.779474184614766
10.2816,0.779681069491456
10.2984,0.779887848825093
10.3152,0.780094522791774
10.332,0.780301091565433
10.3488,0.780507555317872
10.3656,0.780713914218808
10.3824,0.780920168435889
10.3992,0.781126318134739
10.416,0.781332363478979
10.4328,0.781538304630269
10.4496,0.781744141748329
10.4664,0.781949874990973
10.4832,0.782155504514143
10.5,0.782361030471927
10.5168,0.782566453016597
10.5336,0.782771772298637
10.5504,0.782976988466765
10.5672,0.783182101667966
10.584,0.783387112047515
10.6008,0.783592019749003
10.6176,0.783796824914368
10.6344,0.784001527683915
10.6512,0.784206128196346
10.668,0.784410626588778
10.6848,0.784615022996775
10.7016,0.78481931755437
10.7184,0.785023510394082
10.7352,0.785227601646947
10.752,0.785431591442539
10.7688,0.78563547990899
10.7856,0.785839267173015
10.8024,0.786042953359932
10.8192,0.786246538593682
10.836,0.786450022996855
10.8528,0.786653406690705
10.8696,0.786856689795173
10.8864,0.78705987242891
10.9032,0.78726295470929
10.92,0.787465936752435
10.9368,0.787668818673231
10.9536,0.787871600585349
10.9704,0.788074282601262
10.9872,0.788276864832264
11.004,0.788479347388487
11.0208,0.788681730378919
11.0376,0.788884013911423
11.0544,0.789086198092751
11.0712,0.789288283028561
11.088,0.789490268823438
11.1048,0.789692155580905
11.1216,0.78989394340344
11.1384,0.790095632392497
11.1552,0.79029722264851
11.172,0.790498714270923
11.1888,0.790700107358191
11.2056,0.790901402007806
11.2224,0.791102598316304
11.2392,0.79130369637928
11.256,0.791504696291408
11.2728,0.791705598146449
11.2896,0.791906402037265
11.3064,0.792107108055833
11.3232,0.792307716293264
11.34,0.792508226839804
11.3568,0.792708639784855
11.3736,0.792908955216989
11.3904,0.793109173223956
11.4072,0.793309293892696
11.424,0.793509317309352
11.4408,0.793709243559283
11.4576,0.793909072727076
11.4744,0.794108804896553
11.4912,0.794308440150788
11.508,0.794507978572113
11.5248,0.794707420242132
11.5416,0.794906765241728
11.5584,0.795106013651081
11.5752,0.795305165549671
11.592,0.795504221016288
11.6088,0.795703180129049
11.6256,0.7959020429654
11.6424,0.796100809602129
11.6592,0.796299480115376
11.676,0.796498054580646
11.6928,0.796696533072806
11.7096,0.79689491566611
11.7264,0.797093202434195
11.7432,0.797291393450097
11.76,0.797489488786255
11.7768,0.797687488514527
11.7936,0.797885392706184
11.8104,0.798083201431939
11.8272,0.798280914761935
11.844,0.798478532765765
11.8608,0.798676055512476
11.8776,0.798873483070575
11.8944,0.799070815508042
11.9112,0.799268052892332
11.928,0.799465195290384
11.9448,0.79966224276863
11.9616,0.799859195393
11.9784,0.80005605322893
11.9952,0.800252816341368
12.012,0.800449484794781
12.0288,0.800646058653164
12.0456,0.800842537980044
12.0624,0.801038922838484
12.0792,0.801235213291096
12.096,0.80143140940004
12.1128,0.80162751122704
12.1296,0.801823518833376
12.1464,0.8020194322799
12.1632,0.802215251627046
12.18,0.802410976934822
12.1968,0.802606608262823
12.2136,0.80280214567024
12.2304,0.80299758921586
12.2472,0.803192938958075
12.264,0.803388194954885
12.2808,0.803583357263903
12.2976,0.803778425942361
12.3144,0.803973401047117
12.3312,0.804168282634655
12.348,0.804363070761099
12.3648,0.804557765482202
12.3816,0.80475236685337
12.3984,0.804946874929654
12.4152,0.805141289765755
12.432,0.805335611416033
12.4488,0.805529839934512
12.4656,0.80572397537488
12.4824,0.805918017790495
12.4992,0.806111967234391
12.516,0.80630582375928
12.5328,0.806499587417556
12.5496,0.806693258261304
12.5664,0.806886836342293
12.5832,0.807080321711994
12.6,0.80727371442157
12.6168,0.80746701452189
12.6336,0.807660222063531
12.6504,0.807853337096777
12.6672,0.808046359671624
12.684,0.808239289837788
12.7008,0.808432127644704
12.7176,0.808624873141532
12.7344,0.808817526377156
12.7512,0.809010087400196
12.768,0.809202556258999
12.7848,0.809394933001654
12.8016,0.809587217675989
12.8184,0.809779410329574
12.8352,0.809971511009728
12.852,0.810163519763514
12.8688,0.810355436637754
12.8856,0.810547261679021
12.9024,0.810738994933645
12.9192,0.810930636447721
12.936,0.811122186267105
12.9528,0.811313644437422
12.9696,0.811505011004061
12.9864,0.811696286012188
13.0032,0.81188746950674
13.02,0.812078561532433
13.0368,0.81226956213376
13.0536,0.812460471354999
13.0704,0.812651289240209
13.0872,0.812842015833241
13.104,0.813032651177728
13.1208,0.813223195317098
13.1376,0.813413648294576
13.1544,0.813604010153178
13.1712,0.813794280935718
13.188,0.813984460684815
13.2048,0.814174549442885
13.2216,0.814364547252154
13.2384,0.81455445415465
13.2552,0.814744270192213
13.272,0.814933995406492
13.2888,0.81512362983895
13.3056,0.815313173530862
13.3224,0.815502626523323
13.3392,0.815691988857245
13.356,0.815881260573359
13.3728,0.816070441712219
13.3896,0.816259532314205
13.4064,0.816448532419521
13.4232,0.816637442068197
13.44,0.816826261300094
13.4568,0.817014990154903
13.4736,0.817203628672149
13.4904,0.817392176891188
13.5072,0.817580634851214
13.524,0.817769002591259
13.5408,0.817957280150192
13.5576,0.818145467566723
13.5744,0.818333564879405
13.5912,0.818521572126631
13.608,0.818709489346643
13.6248,0.818897316577526
13.6416,0.819085053857215
13.6584,0.819272701223493
13.6752,0.819460258713992
13.692,0.819647726366196
13.7088,0.819835104217446
13.7256,0.820022392304932
13.7424,0.820209590665704
13.7592,0.820396699336663
13.776,0.820583718354576
13.7928,0.820770647756063
13.8096,0.820957487577608
13.8264,0.821144237855553
13.8432,0.821330898626107
13.86,0.821517469925341
13.8768,0.821703951789191
13.8936,0.82189034425346
13.9104,0.822076647353817
13.9272,0.822262861125801
13.944,0.822448985604819
13.9608,0.822635020826149
13.9776,0.822820966824941
13.9944,0.823006823636216
14.0112,0.823192591294873
14.028,0.823378269835674
14.0448,0.823563859293272
14.0616,0.823749359702187
14.0784,0.823934771096814
14.0952,0.824120093511433
14.112,0.824305326980198
14.1288,0.824490471537147
14.1456,0.824675527216196
14.1624,0.824860494051142
14.1792,0.825045372075668
14.196,0.825230161323336
14.2128,0.825414861827595
14.2296,0.825599473621777
14.2464,0.825783996739101
14.2632,0.825968431212674
14.28,0.826152777075485
14.2968,0.826337034360418
14.3136,0.82652120310024
14.3304,0.826705283327609
14.3472,0.826889275075076
14.364,0.827073178375077
14.3808,0.827256993259944
14.3976,0.827440719761902
14.4144,0.827624357913067
14.4312,0.827807907745445
14.448,0.827991369290943
14.4648,0.828174742581358
14.4816,0.828358027648385
14.4984,0.828541224523613
14.5152,0.828724333238528
14.532,0.828907353824517
14.5488,0.829090286312858
14.5656,0.829273130734733
14.5824,0.829455887121219
14.5992,0.829638555503296
14.616,0.829821135911843
14.6328,0.830003628377636
14.6496,0.830186032931361
14.6664,0.830368349603596
14.6832,0.830550578424824
14.7,0.830732719425435
14.7168,0.830914772635718
14.7336,0.831096738085865
14.7504,0.831278615805977
14.7672,0.831460405826052
14.784,0.831642108176
14.8008,0.831823722885635
14.8176,0.832005249984674
14.8344,0.832186689502744
14.8512,0.832368041469375
14.868,0.832549305914009
14.8848,0.832730482865991
14.9016,0.832911572354578
14.9184,0.833092574408931
14.9352,0.833273489058128
14.952,0.833454316331146
14.9688,0.833635056256877
14.9856,0.833815708864127
15.0024,0.833996274181606
15.0192,0.834176752237936
15.036,0.834357143061653
15.0528,0.834537446681202
15.0696,0.834717663124941
15.0864,0.834897792421139
15.1032,0.835077834597982
15.12,0.835257789683561
15.1368,0.835437657705889
15.1536,0.835617438692885
15.1704,0.835797132672387
15.1872,0.835976739672144
15.204,0.836156259719823
15.2208,0.836335692843002
15.2376,0.836515039069177
15.2544,0.836694298425755
15.2712,0.836873470940066
15.288,0.837052556639349
15.3048,0.837231555550764
15.3216,0.837410467701384
15.3384,0.837589293118201
15.3552,0.837768031828123
15.372,0.837946683857976
15.3888,0.838125249234501
15.4056,0.838303727984362
15.4224,0.838482120134137
15.4392,0.838660425710323
15.456,0.838838644739334
15.4728,0.839016777247508
15.4896,0.839194823261095
15.5064,0.839372782806272
15.5232,0.839550655909127
15.54,0.839728442595672
15.5568,0.839906142891841
15.5736,0.840083756823483
15.5904,0.840261284416373
15.6072,0.840438725696202
15.624,0.840616080688583
15.6408,0.840793349419049
15.6576,0.840970531913057
15.6744,0.841147628195981
15.6912,0.84132463829312
15.708,0.841501562229692
15.7248,0.841678400030842
15.7416,0.841855151721627
15.7584,0.842031817327039
15.7752,0.842208396871981
15.792,0.842384890381283
15.8088,0.8425612978797
15.8256,0.842737619391907
15.8424,0.842913854942502
15.8592,0.843090004556007
15.876,0.843266068256864
15.8928,0.843442046069445
15.9096,0.843617938018039
15.9264,0.843793744126864
15.9432,0.843969464420057
15.96,0.844145098921684
15.9768,0.844320647655731
15.9936,0.84449611064611
16.0104,0.844671487916657
16.0272,0.844846779491134
16.044,0.845021985393224
16.0608,0.84519710564654
16.0776,0.845372140274614
16.0944,0.845547089300907
16.1112,0.845721952748806
16.128,0.84589673064162
16.1448,0.846071423002584
16.1616,0.846246029854861
16.1784,0.846420551221536
16.1952,0.846594987125624
16.212,0.846769337590061
16.2288,0.846943602637711
16.2456,0.847117782291366
16.2624,0.847291876573741
16.2792,0.847465885507478
16.296,0.847639809115148
16.3128,0.847813647419244
16.3296,0.847987400442188
16.3464,0.848161068206328
16.3632,0.848334650733939
16.38,0.848508148047223
16.3968,0.848681560168308
16.4136,0.848854887119248
16.4304,0.849028128922027
16.4472,0.849201285598551
16.464,0.84937435717066
16.4808,0.849547343660115
16.4976,0.849720245088608
16.5144,0.849893061477757
16.5312,0.850065792849107
16.548,0.85023843922413
16.5648,0.850411000624229
16.5816,0.850583477070731
16.5984,0.85075586858489
16.6152,0.850928175187892
16.632,0.851100396900847
16.6488,0.851272533744795
16.6656,0.851444585740702
16.6824,0.851616552909463
16.6992,0.851788435271904
16.716,0.851960232848773
16.7328,0.852131945660749
16.7496,0.852303573728441
16.7664,0.852475117072383
16.7832,0.852646575713042
16.8,0.852817949670807
16.8168,0.852989238966001
16.8336,0.853160443618872
16.8504,0.853331563649597
16.8672,0.853502599078284
16.884,0.853673549924965
16.9008,0.853844416209604
16.9176,0.854015197952095
16.9344,0.854185895172255
16.9512,0.854356507889835
16.968,0.854527036124512
16.9848,0.854697479895895
17.0016,0.854867839223516
17.0184,0.855038114126843
17.0352,0.855208304625265
17.052,0.855378410738107
17.0688,0.855548432484619
17.0856,0.855718369883981
17.1024,0.855888222955303
17.1192,0.85605799171762
17.136,0.856227676189901
17.1528,0.856397276391043
17.1696,0.856566792339868
17.1864,0.856736224055132
17.2032,0.856905571555518
17.22,0.857074834859638
17.2368,0.857244013986034
17.2536,0.857413108953176
17.2704,0.857582119779466
17.2872,0.85775104648323
17.304,0.857919889082729
17.3208,0.858088647596148
17.3376,0.858257322041607
17.3544,0.858425912437149
17.3712,0.858594418800752
17.388,0.858762841150319
17.4048,0.858931179503684
17.4216,0.859099433878612
17.4384,0.859267604292795
17.4552,0.859435690763854
17.472,0.85960369330934
17.4888,0.859771611946735
17.5056,0.859939446693447
17.5224,0.860107197566818
17.5392,0.860274864584117
17.556,0.860442447762538
17.5728,0.860609947119213
17.5896,0.860777362671197
17.6064,0.860944694435475
17.6232,0.861111942428965
17.64,0.861279106668509
17.6568,0.861446187170885
17.6736,0.861613183952794
17.6904,0.861780097030871
17.7072,0.861946926421678
17.724,0.862113672141704
17.7408,0.862280334207374
17.7576,0.862446912635037
17.7744,0.862613407440974
17.7912,0.862779818641393
17.808,0.862946146252434
17.8248,0.863112390290163
17.8416,0.86327855077058
17.8584,0.863444627709608
17.8752,0.863610621123107
17.892,0.86377653102686
17.9088,0.863942357436582
17.9256,0.864108100367918
17.9424,0.864273759836438
17.9592,0.864439335857648
17.976,0.864604828446978
17.9928,0.864770237619789
18.0096,0.864935563391372
18.0264,0.865100805776944
18.0432,0.865265964791657
18.06,0.865431040450586
18.0768,0.865596032768739
18.0936,0.865760941761052
18.1104,0.865925767442389
18.1272,0.866090509827548
18.144,0.866255168931249
18.1608,0.866419744768146
18.1776,0.866584237352819
18.1944,0.866748646699781
18.2112,0.866912972823471
18.228,0.867077215738256
18.2448,0.867241375458437
18.2616,0.867405451998238
18.2784,0.867569445371815
18.2952,0.867733355593253
18.312,0.867897182676565
18.3288,0.868060926635695
18.3456,0.868224587484513
18.3624,0.868388165236818
18.3792,0.86855165990634
18.396,0.868715071506738
18.4128,0.868878400051596
18.4296,0.869041645554431
18.4464,0.869204808028684
18.4632,0.869367887487731
18.48,0.869530883944873
18.4968,0.869693797413336
18.5136,0.869856627906284
18.5304,0.870019375436799
18.5472,0.8701820400179
18.564,0.870344621662529
18.5808,0.870507120383559
18.5976,0.870669536193793
18.6144,0.870831869105958
18.6312,0.870994119132713
18.648,0.871156286286644
18.6648,0.871318370580265
18.6816,0.87148037202602
18.6984,0.871642290636278
18.7152,0.871804126423342
18.732,0.871965879399435
18.7488,0.872127549576717
18.7656,0.872289136967269
18.7824,0.872450641583104
18.7992,0.872612063436163
18.816,0.872773402538313
18.8328,0.87293465890135
18.8496,0.873095832536998
18.8664,0.87325692345691
18.8832,0.873417931672664
18.9,0.873578857195768
18.9168,0.87373970003766
18.9336,0.8739004602097
18.9504,0.874061137723181
18.9672,0.87422173258932
18.984,0.874382244819266
19.0008,0.87454267442409
19.0176,0.874703021414795
19.0344,0.87486328580231
19.0512,0.875023467597492
19.068,0.875183566811125
19.0848,0.875343583453919
19.1016,0.875503517536513
19.1184,0.875663369069475
19.1352,0.875823138063297
19.152,0.875982824528399
19.1688,0.876142428475131
19.1856,0.876301949913766
19.2024,0.876461388854508
19.2192,0.876620745307483
19.236,0.87678001928275
19.2528,0.876939210790291
19.2696,0.877098319840017
19.2864,0.877257346441765
19.3032,0.877416290605297
19.32,0.877575152340305
19.3368,0.877733931656406
19.3536,0.877892628563145
19.3704,0.87805124306999
19.3872,0.878209775186341
19.404,0.878368224921521
19.4208,0.878526592284779
19.4376,0.878684877285293
19.4544,0.878843079932167
19.4712,0.879001200234429
19.488,0.879159238201035
19.5048,0.879317193840869
19.5216,0.879475067162736
19.5384,0.879632858175374
19.5552,0.879790566887439
19.572,0.879948193307522
19.5888,0.880105737444134
19.6056,0.880263199305713
19.6224,0.880420578900623
19.6392,0.880577876237156
19.656,0.880735091323526
19.6728,0.880892224167875
19.6896,0.881049274778272
19.7064,0.881206243162709
19.7232,0.881363129329103
19.74,0.881519933285301
19.7568,0.88167665503907
19.7736,0.881833294598105
19.7904,0.881989851970027
19.8072,0.882146327162381
19.824,0.882302720182639
19.8408,0.882459031038195
19.8576,0.882615259736371
19.8744,0.882771406284413
19.8912,0.882927470689491
19.908,0.883083452958702
19.9248,0.883239353099065
19.9416,0.883395171117528
19.9584,0.883550907020961
19.9752,0.883706560816157
19.992,0.883862132509837
20.0088,0.884017622108645
20.0256,0.884173029619148
20.0424,0.884328355047842
20.0592,0.884483598401142
20.076,0.884638759685392
20.0928,0.884793838906854
20.1096,0.884948836071724
20.1264,0.885103751186111
20.1432,0.885258584256056
20.16,0.885413335287521
20.1768,0.885568004286392
20.1936,0.88572259125848
20.2104,0.885877096209517
20.2272,0.886031519145162
20.244,0.886185860070995
20.2608,0.886340118992524
20.2776,0.886494295915174
20.2944,0.886648390844298
20.3112,0.886802403785172
20.328,0.886956334742994
20.3448,0.887110183722884
20.3616,0.88726395072989
20.3784,0.887417635768979
20.3952,0.887571238845043
20.412,0.887724759962893
20.4288,0.887878199127269
20.4456,0.888031556342829
20.4624,0.888184831614158
20.4792,0.888338024945759
20.496,0.888491136342061
20.5128,0.888644165807415
20.5296,0.888797113346092
20.5464,0.88894997896229
20.5632,0.889102762660124
20.58,0.889255464443635
20.5968,0.889408084316786
20.6136,0.889560622283459
20.6304,0.889713078347462
20.6472,0.889865452512522
20.664,0.890017744782291
20.6808,0.890169955160339
20.6976,0.89032208365016
20.7144,0.890474130255168
20.7312,0.890626094978702
20.748,0.890777977824019
20.7648,0.890929778794299
20.7816,0.891081497892642
20.7984,0.891233135122071
20.8152,0.891384690485529
20.832,0.891536163985882
20.8488,0.891687555625914
20.8656,0.891838865408331
20.8824,0.891990093335763
20.8992,0.892141239410755
20.916,0.892292303635776
20.9328,0.892443286013216
20.9496,0.892594186545387
20.9664,0.892745005234516
20.9832,0.892895742082756
21,0.893046397092176
21.0168,0.893196970264768
21.0336,0.893347461602444
21.0504,0.893497871107034
21.0672,0.893648198780291
21.084,0.893798444623884
21.1008,0.893948608639406
21.1176,0.894098690828365
21.1344,0.894248691192192
21.1512,0.894398609732238
21.168,0.894548446449771
21.1848,0.894698201345978
21.2016,0.894847874421969
21.2184,0.894997465678769
21.2352,0.895146975117324
21.252,0.895296402738499
21.2688,0.895445748543078
21.2856,0.895595012531764
21.3024,0.895744194705177
21.3192,0.895893295063856
21.336,0.89604231360826
21.3528,0.896191250338767
21.3696,0.89634010525567
21.3864,0.896488878359184
21.4032,0.896637569649439
21.42,0.896786179126485
21.4368,0.89693470679029
21.4536,0.897083152640737
21.4704,0.897231516677632
21.4872,0.897379798900693
21.504,0.89752799930956
21.5208,0.897676117903788
21.5376,0.897824154682851
21.5544,0.897972109646137
21.5712,0.898119982792957
21.588,0.898267774122535
21.6048,0.898415483634009
21.6216,0.898563111326443
21.6384,0.898710657198807
21.6552,0.898858121249997
21.672,0.89900550347882
21.6888,0.899152803884001
21.7056,0.899300022464181
21.7224,0.899447159217918
21.7392,0.899594214143686
21.756,0.899741187239876
21.7728,0.899888078504794
21.7896,0.900034887936662
21.8064,0.900181615533614
21.8232,0.900328261293708
21.84,0.900474825214912
21.8568,0.900621307295108
21.8736,0.900767707532097
21.8904,0.900914025923592
21.9072,0.901060262467226
21.924,0.901206417160544
21.9408,0.901352490001004
21.9576,0.90149848098598
21.9744,0.901644390112763
21.9912,0.901790217378558
22.008,0.901935962780482
22.0248,0.90208162631557
22.0416,0.902227207980764
22.0584,0.90237270777293
22.0752,0.902518125688842
22.092,0.902663461725189
22.1088,0.902808715878574
22.1256,0.902953888145514
22.1424,0.90309897852244
22.1592,0.903243987005694
22.176,0.903388913591534
22.1928,0.903533758276131
22.2096,0.903678521055568
22.2264,0.90382320192584
22.2432,0.903967800882859
22.26,0.904112317922445
22.2768,0.904256753040334
22.2936,0.904401106232172
22.3104,0.904545377493521
22.3272,0.904689566819851
22.344,0.904833674206546
22.3608,0.904977699648904
22.3776,0.905121643142132
22.3944,0.905265504681349
22.4112,0.905409284261588
22.428,0.905552981877793
22.4448,0.905696597524816
22.4616,0.905840131197426
22.4784,0.905983582890297
22.4952,0.906126952598021
22.512,0.906270240315094
22.5288,0.906413446035927
22.5456,0.906556569754841
22.5624,0.906699611466067
22.5792,0.906842571163747
22.596,0.906985448841932
22.6128,0.907128244494585
22.6296,0.907270958115577
22.6464,0.907413589698692
22.6632,0.907556139237621
22.68,0.907698606725964
22.6968,0.907840992157235
22.7136,0.907983295524852
22.7304,0.908125516822147
22.7472,0.908267656042357
22.764,0.908409713178631
22.7808,0.908551688224024
22.7976,0.908693581171502
22.8144,0.908835392013941
22.8312,0.908977120744121
22.848,0.909118767354733
22.8648,0.909260331838377
22.8816,0.90940181418756
22.8984,0.909543214394696
22.9152,0.909684532452108
22.932,0.909825768352027
22.9488,0.90996692208659
22.9656,0.910107993647842
22.9824,0.910248983027735
22.9992,0.910389890218128
23.016,0.910530715210789
23.0328,0.910671457997389
23.0496,0.910812118569509
23.0664,0.910952696918634
23.0832,0.911093193036157
23.1,0.911233606913376
23.1168,0.911373938541497
23.1336,0.911514187911628
23.1504,0.911654355014789
23.1672,0.911794439841899
23.184,0.911934442383785
23.2008,0.912074362631182
23.2176,0.912214200574725
23.2344,0.912353956204959
23.2512,0.91249362951233
23.268,0.912633220487191
23.2848,0.912772729119799
23.3016,0.912912155400314
23.3184,0.913051499318802
23.3352,0.913190760865234
23.352,0.913329940029481
23.3688,0.91346903680132
23.3856,0.913608051170434
23.4024,0.913746983126405
23.4192,0.913885832658721
23.436,0.914024599756775
23.4528,0.914163284409857
23.4696,0.914301886607165
23.4864,0.914440406337798
23.5032,0.914578843590757
23.52,0.914717198354946
23.5368,0.914855470619172
23.5536,0.914993660372141
23.5704,0.915131767602462
23.5872,0.91526979229865
23.604,0.915407734449115
23.6208,0.915545594042171
23.6376,0.915683371066034
23.6544,0.915821065508821
23.6712,0.915958677358549
23.688,0.916096206603135
23.7048,0.916233653230398
23.7216,0.916371017228056
23.7384,0.916508298583728
23.7552,0.916645497284932
23.772,0.916782613319087
23.7888,0.916919646673511
23.8056,0.917056597335421
23.8224,0.917193465291934
23.8392,0.917330250530066
23.856,0.917466953036731
23.8728,0.917603572798743
23.8896,0.917740109802814
23.9064,0.917876564035553
23.9232,0.918012935483471
23.94,0.918149224132972
23.9568,0.91828542997036
23.9736,0.91842155298184
23.9904,0.918557593153509


==> FIGURES/PDM_surface_runoff_production.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PDM_surface_runoff_production.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{455.5922653bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37113303)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PDM_surface_runoff_production.pdf}}%
    \put(0.02090351,0.06266116){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}storage capacity, c\end{tabular}}}}}%
    \put(0.04527576,0.25354494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c^*(t)$\end{tabular}}}}%
    \put(0.05643668,0.0665889){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_{\max}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PDM_surface_runoff_production.pdf}}%
    \put(0.00628747,0.48310178){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$F(c^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PDM_surface_runoff_production.pdf}}%
    \put(0.55780608,0.25354494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c^*(t)$\end{tabular}}}}%
    \put(0.568967,0.0665889){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_{\max}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{PDM_surface_runoff_production.pdf}}%
    \put(0.51140777,0.22038747){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c*(t+\Delta t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{PDM_surface_runoff_production.pdf}}%
    \put(0.83012842,0.3324543){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface runoff\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{PDM_surface_runoff_production.pdf}}%
    \put(-0.15453939,0.48330671){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$1-F(c^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{PDM_surface_runoff_production.pdf}}%
    \put(0.00632084,0.55733758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}cumulative distribution, $F(c)$\end{tabular}}}}%
    \put(0.02461298,0.52082015){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.52523319,0.52280528){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.25590228,0.2769284){\rotatebox{43.570166}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S(t)$\end{tabular}}}}}%
    \put(0.64688329,0.27434998){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S(t+\Delta t)-S(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{PDM_surface_runoff_production.pdf}}%
    \put(0.54726709,0.13861833){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(P-d)\Delta t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{PDM_surface_runoff_production.pdf}}%
  \end{picture}%
\endgroup%

